Multistage DPG time-marching scheme for nonlinear problems

In this article, we employ the construction of the time-marching Discontinuous Petrov-Galerkin (DPG) scheme we developed for linear problems to derive high-order multistage DPG methods for non-linear systems of ordinary differential equations. The methodology extends to abstract evolution equations in Banach spaces, including a class of nonlinear partial differential equations. We present three nested multistage methods: the hybrid Euler method and the two- and three-stage DPG methods. We employ a linearization of the problem as in exponential Rosenbrock methods, so we need to compute exponential actions of the Jacobian that change from time steps. The key point of our construction is that one of the stages can be post-processed from another without an extra exponential step. Therefore, the class of methods we introduce is computationally cheaper than the classical exponential Rosenbrock methods. We provide a full convergence proof to show that the methods are second, third, and fourth-order accurate, respectively. We test the convergence in time of our methods on a 2D + time semi-linear partial differential equation after a semidiscretization in space.

==> Results/EnergyAllenCahn_Ros_r6_m100.txt <==
t Energy_EulerExpmv Energy_RK2Expmv Energy_RK3Expmv
0 0.376974472739165 0.376974472739165 0.376974472739165
0.5 0.345313738201982 0.346041706401442 0.346053885234897
1 0.319680728547246 0.320651198445279 0.320668945831393
1.5 0.300919629859411 0.301866961355603 0.301882616447111
2 0.289374338060394 0.290079277353363 0.29008749745276
2.5 0.283569502983438 0.283968577108084 0.283970970020926
3 0.281115681102672 0.281298530036858 0.281298776504663
3.5 0.280187238665677 0.280262398571412 0.280262287895604
4 0.279845616259382 0.279877516588091 0.279877451518026
4.5 0.279707445660581 0.279724116872311 0.27972410960768
5 0.279635320947703 0.279647123443397 0.279647143783189
5.5 0.279583393799963 0.279593839663073 0.279593870855927
6 0.279536909064154 0.279547140959266 0.279547176520628
6.5 0.279491172465285 0.279501560718117 0.279501598489479
7 0.279444665318249 0.279455336495208 0.279455375841585
7.5 0.279396858914454 0.279407864253742 0.279407905035159
8 0.27934753051372 0.279358898642702 0.279358940874184
8.5 0.279296550011495 0.279308303372397 0.279308347117924
9 0.279243812957706 0.279255972980744 0.279256018321762
9.5 0.279189219034595 0.279201807838768 0.279201854865586
10 0.279132664709628 0.279145705735601 0.27914575454559
10.5 0.279074040335962 0.279087558655083 0.279087609352839
11 0.279013228646327 0.279027251178265 0.279027303876331
11.5 0.278950103660928 0.278964659374576 0.278964714194331
12 0.278884529680853 0.278899649804264 0.278899706876923
12.5 0.278816360245525 0.278832078495562 0.278832137963259
13 0.278745436999578 0.278761789837395 0.278761851854387
13.5 0.27867158843592 0.278688615353316 0.278688680087327
14 0.278594628487678 0.278612372329417 0.278612439963152
14.5 0.278514354941749 0.278532862269561 0.278532933002417
15 0.278430547644079 0.278449869148897 0.278449943198916
15.5 0.278342966462442 0.278363157432577 0.278363235038668
16 0.278251348966751 0.278272469821105 0.278272551245592
16.5 0.278155407779705 0.278177524676792 0.278177610208338
17 0.278054827541586 0.278078013077238 0.278078103034227
17.5 0.277949261422038 0.2779735954312 0.277973690165631
18 0.277838327098038 0.277863897579178 0.277863997481199
18.5 0.277721602100522 0.277748506285036 0.277748611788224
19 0.27759861841131 0.277626964005073 0.277627075592605
19.5 0.277468856166045 0.277498762796203 0.277498881008103
20 0.277331736286398 0.277363337193937 0.277363462635627
20.5 0.277186611823882 0.277220055851883 0.277220189204308
21 0.277032757745836 0.277068211685187 0.277068353716865
21.5 0.276869358828121 0.276907010197568 0.276907161779001
22 0.276695495234418 0.276735555591222 0.276735717712222
22.5 0.276510125252702 0.276552834155182 0.276553007945816
23 0.276312064517357 0.276357694293107 0.276357881049169
23.5 0.27609996085917 0.276148822375328 0.2761490235895
24 0.275872263679609 0.275924713367744 0.275924930767978
24.5 0.275627186418463 0.275683634881444 0.275683870478565
25 0.275362660244373 0.275423582872958 0.275423839020153
25.5 0.275076276501892 0.275142226664798 0.275142506132545
26 0.274765214633165 0.274836840190431 0.274837146261686
26.5 0.274426151164377 0.274504215310954 0.274504551903204
27 0.274055143769966 0.274140551575808 0.274140923399091
27.5 0.273647482196789 0.273741314717487 0.273741727481181
28 0.273197494635801 0.273301053194371 0.273301513880923
28.5 0.272698293494341 0.272813157787711 0.272813675019487
29 0.272141437705555 0.272269542936199 0.272270127473827
29.5 0.271516478538987 0.271660219077583 0.271660884506931
30 0.270810340462073 0.270972711035065 0.270973474729632
30.5 0.270006464869334 0.270191255626091 0.270192140119198
31 0.26908360734568 0.269295677533758 0.26929671251352
31.5 0.268014119987607 0.268259788262211 0.268261013535023
32 0.266761454562397 0.267049065417789 0.267050535417206
32.5 0.265276464821168 0.265617225797388 0.265619016630091
33 0.263491823828865 0.263901066485832 0.263903287277093
33.5 0.261313431200728 0.261812546281054 0.261815358068563
34 0.258606946474265 0.259226405541412 0.259230053950155
34.5 0.255176380862183 0.255960517353224 0.255965391523544
35 0.250729882571127 0.251744486031997 0.251751229814775
35.5 0.244825873932803 0.246170045121819 0.24617977660212
36 0.236793588062398 0.238617006654982 0.238631767188702
36.5 0.225638913787476 0.228161758719572 0.228185431157703
37 0.210023287750178 0.213538853842896 0.213578838755257
37.5 0.188639697840086 0.193427402822937 0.19349625498721
38 0.161683279424506 0.167676441427166 0.167786729504419
38.5 0.13340005596849 0.139616041478711 0.139754690041376
39 0.111545792511899 0.116255375640145 0.116367272848461
39.5 0.100037521597161 0.102465637468423 0.10251816867445
40 0.0957776071427262 0.0966677887048825 0.0966835061596793
40.5 0.0945388823320155 0.0947980322231215 0.0948016883426993
41 0.0942237830382569 0.0942899671890833 0.0942907487436305
41.5 0.0941487998053642 0.0941645978670633 0.0941647644189439
42 0.0941315173777773 0.0941351650210704 0.0941352011313448
42.5 0.0941275938783862 0.094128422730085 0.0941284306752007
43 0.0941267094967224 0.0941268964087191 0.0941268981722695
43.5 0.0941265108223095 0.0941265528207033 0.0941265532139614
44 0.0941264662614639 0.0941264756822805 0.0941264757701745
44.5 0.0941264562743738 0.0941264583858934 0.0941264584055594
45 0.0941264540368343 0.0941264545099167 0.0941264545143193
45.5 0.0941264535356127 0.094126453641587 0.0941264536425728
46 0.094126453423345 0.0941264534470821 0.0941264534473029
46.5 0.0941264533981994 0.094126453403516 0.0941264534035654
47 0.0941264533925673 0.0941264533937581 0.0941264533937692
47.5 0.0941264533913059 0.0941264533915726 0.0941264533915751
48 0.0941264533910234 0.0941264533910831 0.0941264533910837
48.5 0.0941264533909601 0.0941264533909735 0.0941264533909736
49 0.0941264533909459 0.0941264533909489 0.0941264533909489
49.5 0.0941264533909428 0.0941264533909434 0.0941264533909434
50 0.0941264533909421 0.0941264533909422 0.0941264533909422


==> Results/EnergyAllenCahn_Ros_r6_m50.txt <==
t Energy_EulerExpmv Energy_RK2Expmv Energy_RK3Expmv
0 0.376974472739165 0.376974472739165 0.376974472739165
1 0.316699830062495 0.321031467144869 0.321265649840574
2 0.287286637364939 0.29033235233532 0.290454711598952
3 0.280622259219341 0.281382678248352 0.281394025629326
4 0.279763565412808 0.279896276771898 0.279897886623485
5 0.279603892341484 0.279656375731106 0.279658418333892
6 0.279509202280219 0.279555825217274 0.279558098548004
7 0.279415710167517 0.279464475234906 0.279466909019608
8 0.279316672180368 0.279368645173622 0.279371245371745
9 0.279210794907522 0.279266402421499 0.279269185883872
10 0.279097242592605 0.279156894379003 0.279159881315336
11 0.278975126621859 0.27903928590432 0.279042499659464
12 0.278843429014769 0.278912631144053 0.278916098770846
13 0.278700966446066 0.278775834917357 0.278779587951362
14 0.278546352805468 0.278627618472323 0.278631693905828
15 0.278377953128699 0.278466478431132 0.278470919948548
16 0.27819382492215 0.27829063491528 0.278295494477978
17 0.27799164226557 0.278097964827224 0.278103304729595
18 0.277768596383727 0.27788591493745 0.277891810506057
19 0.277521263701812 0.277651387236283 0.277657930418825
20 0.277245428305328 0.27739058566456 0.277397889869247
21 0.276935839393588 0.277098808202488 0.277107014924565
22 0.276585874330189 0.276770160271473 0.276779448322365
23 0.276187061777668 0.276397152584321 0.276407751190276
24 0.275728392714271 0.275970125585544 0.275982333373423
25 0.275195301648554 0.275476407283163 0.275490620456576
26 0.274568120332531 0.274899049931173 0.274915805214539
27 0.273819660412982 0.274214880841911 0.274234922943326
28 0.272911304763335 0.273391396973475 0.273415788296668
29 0.27178643832547 0.272381632241862 0.272411938560466
30 0.270358904178178 0.271115306831547 0.271153926389317
31 0.268491643281032 0.269482796711358 0.269533575890744
32 0.26595474110682 0.267304393807209 0.267373854142491
33 0.262337219037169 0.264267343591442 0.264367315113686
34 0.25684724039387 0.259786962524227 0.259940736793293
35 0.247827035628415 0.2526761695375 0.252934244128332
36 0.231555006589766 0.240320228948663 0.24080350936254
37 0.200033375598599 0.216844523827755 0.217853237537937
38 0.145764042322932 0.173030416460572 0.175061821469266
39 0.101714817977109 0.120249257620965 0.122357894761021
40 0.0945277082555495 0.0976298261553641 0.0980739868929262
41 0.0941462845271739 0.0943741777424377 0.0944033212725118
42 0.0941274441330751 0.094140032432311 0.0941415181549214
43 0.0941265030430081 0.0941271486676092 0.0941272230906366
44 0.0941264558811349 0.0941264884293056 0.0941264921602796
45 0.0941264535158529 0.0941264551503957 0.0941264553375255
46 0.0941264533972077 0.0941264534792225 0.0941264534886093
47 0.0941264533912562 0.0941264533953706 0.0941264533958414
48 0.0941264533909576 0.094126453391164 0.0941264533911876
49 0.0941264533909426 0.094126453390953 0.0941264533909542
50 0.0941264533909419 0.0941264533909424 0.0941264533909425


==> Results/EnergyBurgers_Ros_r10_m10.txt <==
t Energy_EulerExpmv Energy_RK2Expmv Energy_RK3Expmv
0 0.00158314349441153 0.00158314349441153 0.00158314349441153
0.0029296875 0.00158313141613524 0.00158313254834148 0.00158313141612983
0.005859375 0.00158311933805227 0.00158312160240975 0.00158311933804084
0.0087890625 0.00158310726013153 0.00158311065658765 0.00158310726011347
0.01171875 0.0015830951823419 0.00158309971084653 0.00158309518231661
0.0146484375 0.00158308310465229 0.00158308876515772 0.00158308310461917
0.017578125 0.00158307102703162 0.00158307781949253 0.00158307102699005
0.0205078125 0.00158305894944878 0.00158306687382233 0.00158305894939816
0.0234375 0.00158304687187269 0.00158305592811843 0.00158304687181241
0.0263671875 0.00158303479427225 0.00158304498235217 0.0015830347942017
0.029296875 0.00158302271661638 0.00158303403649489 0.00158302271653495
0.0322265625 0.00158301063887397 0.00158302309051791 0.00158301063878107
0.03515625 0.00158299856101394 0.00158301214439258 0.00158299856090895
0.0380859375 0.00158298648300519 0.00158300119809022 0.0015829864828875
0.041015625 0.00158297440481662 0.00158299025158216 0.00158297440468563
0.0439453125 0.00158296232641713 0.00158297930483972 0.00158296232627223
0.046875 0.0015829502477756 0.00158296835783422 0.00158295024761619
0.0498046875 0.00158293816886094 0.00158295741053697 0.0015829381686864
0.052734375 0.00158292608964203 0.00158294646291929 0.00158292608945176
0.0556640625 0.00158291401008774 0.00158293551495247 0.00158291400988113
0.05859375 0.00158290193016696 0.00158292456660783 0.0015829019299434
0.0615234375 0.00158288984984854 0.00158291361785664 0.00158288984960743
0.064453125 0.00158287776910135 0.0015829026686702 0.00158287776884207
0.0673828125 0.00158286568789424 0.00158289171901978 0.00158286568761619
0.0703125 0.00158285360619605 0.00158288076887665 0.00158285360589862
0.0732421875 0.00158284152397561 0.00158286981821208 0.0015828415236582
0.076171875 0.00158282944120177 0.0015828588669973 0.00158282944086375
0.0791015625 0.00158281735784331 0.00158284791520358 0.0015828173574841
0.08203125 0.00158280527386907 0.00158283696280213 0.00158280527348803
0.0849609375 0.00158279318924781 0.00158282600976417 0.00158279318884436
0.087890625 0.00158278110394834 0.00158281505606093 0.00158278110352185
0.0908203125 0.00158276901793941 0.00158280410166358 0.00158276901748928
0.09375 0.00158275693118978 0.00158279314654333 0.0015827569307154
0.0966796875 0.00158274484366821 0.00158278219067134 0.00158274484316896
0.099609375 0.0015827327553434 0.00158277123401877 0.00158273275481868
0.1025390625 0.00158272066618409 0.00158276027655676 0.00158272066563328
0.10546875 0.00158270857615896 0.00158274931825644 0.00158270857558146
0.1083984375 0.0015826964852367 0.00158273835908894 0.00158269648463189
0.111328125 0.00158268439338599 0.00158272739902534 0.00158268439275326
0.1142578125 0.00158267230057545 0.00158271643803673 0.00158267229991419
0.1171875 0.00158266020677374 0.00158270547609418 0.00158266020608334
0.1201171875 0.00158264811194946 0.00158269451316874 0.0015826481112293
0.123046875 0.00158263601607121 0.00158268354923143 0.00158263601532068
0.1259765625 0.00158262391910755 0.00158267258425328 0.00158262391832605
0.12890625 0.00158261182102706 0.00158266161820526 0.00158261182021396
0.1318359375 0.00158259972179827 0.00158265065105837 0.00158259972095295
0.134765625 0.00158258762138968 0.00158263968278354 0.00158258762051154
0.1376953125 0.00158257551976979 0.00158262871335173 0.00158257551885821
0.140625 0.00158256341690707 0.00158261774273383 0.00158256341596144
0.1435546875 0.00158255131276997 0.00158260677090073 0.00158255131178967
0.146484375 0.00158253920732691 0.00158259579782332 0.00158253920631132
0.1494140625 0.00158252710054629 0.00158258482347242 0.0015825270994948
0.15234375 0.00158251499239649 0.00158257384781888 0.00158251499130848
0.1552734375 0.00158250288284585 0.00158256287083347 0.00158250288172071
0.158203125 0.00158249077186271 0.00158255189248698 0.00158249077069981
0.1611328125 0.00158247865941535 0.00158254091275016 0.00158247865821408
0.1640625 0.00158246654547204 0.00158252993159373 0.00158246654423178
0.1669921875 0.00158245443000104 0.00158251894898839 0.00158245442872117
0.169921875 0.00158244231297055 0.0015825079649048 0.00158244231165045
0.1728515625 0.00158243019434876 0.00158249697931361 0.00158243019298781
0.17578125 0.00158241807410383 0.00158248599218543 0.00158241807270141
0.1787109375 0.00158240595220387 0.00158247500349086 0.00158240595075936
0.181640625 0.001582393828617 0.00158246401320045 0.00158239382712977
0.1845703125 0.00158238170331126 0.00158245302128473 0.0015823817017807
0.1875 0.00158236957625469 0.00158244202771419 0.00158236957468017
0.1904296875 0.0015823574474153 0.0015824310324593 0.0015823574457962
0.193359375 0.00158234531676104 0.00158242003549051 0.00158234531509673
0.1962890625 0.00158233318425986 0.00158240903677821 0.00158233318254971
0.19921875 0.00158232104987964 0.00158239803629277 0.00158232104812303
0.2021484375 0.00158230891358824 0.00158238703400454 0.00158230891178456
0.205078125 0.00158229677535351 0.00158237602988382 0.00158229677350212
0.2080078125 0.00158228463514323 0.00158236502390088 0.00158228463324349
0.2109375 0.00158227249292514 0.00158235401602596 0.00158227249097645
0.2138671875 0.00158226034866698 0.00158234300622925 0.00158226034666869
0.216796875 0.00158224820233641 0.00158233199448093 0.0015822482002879
0.2197265625 0.00158223605390108 0.00158232098075112 0.00158223605180172
0.22265625 0.00158222390332859 0.00158230996500991 0.00158222390117774
0.2255859375 0.00158221175058649 0.00158229894722735 0.00158221174838353
0.228515625 0.00158219959564231 0.00158228792737347 0.0015821995933866
0.2314453125 0.00158218743846352 0.00158227690541823 0.00158218743615443
0.234375 0.00158217527901756 0.00158226588133158 0.00158217527665446
0.2373046875 0.00158216311727182 0.00158225485508341 0.00158216311485408
0.240234375 0.00158215095319366 0.00158224382664357 0.00158215095072063
0.2431640625 0.00158213878675037 0.00158223279598189 0.00158213878422143
0.24609375 0.00158212661790923 0.00158222176306813 0.00158212661532373
0.2490234375 0.00158211444663744 0.00158221072787202 0.00158211444399475
0.251953125 0.00158210227290217 0.00158219969036325 0.00158210227020166
0.2548828125 0.00158209009667056 0.00158218865051146 0.00158209009391157
0.2578125 0.00158207791790967 0.00158217760828626 0.00158207791509158
0.2607421875 0.00158206573658654 0.00158216656365719 0.0015820657337087
0.263671875 0.00158205355266814 0.00158215551659377 0.00158205354972991
0.2666015625 0.00158204136612141 0.00158214446706545 0.00158204136312215
0.26953125 0.00158202917691323 0.00158213341504165 0.00158202917385229
0.2724609375 0.00158201698501042 0.00158212236049174 0.00158201698188716
0.275390625 0.00158200479037976 0.00158211130338503 0.00158200478719354
0.2783203125 0.00158199259298799 0.0015821002436908 0.00158199258973816
0.28125 0.00158198039280178 0.00158208918137827 0.00158198038948769
0.2841796875 0.00158196818978775 0.00158207811641661 0.00158196818640876
0.287109375 0.00158195598391246 0.00158206704877493 0.00158195598046791
0.2900390625 0.00158194377514242 0.00158205597842232 0.00158194377163168
0.29296875 0.00158193156344411 0.00158204490532777 0.00158193155986651
0.2958984375 0.00158191934878391 0.00158203382946027 0.0015819193451388
0.298828125 0.00158190713112817 0.00158202275078871 0.00158190712741491
0.3017578125 0.00158189491044317 0.00158201166928196 0.0015818949066611
0.3046875 0.00158188268669516 0.00158200058490881 0.00158188268284362
0.3076171875 0.00158187045985028 0.00158198949763802 0.00158187045592863
0.310546875 0.00158185822987466 0.00158197840743828 0.00158185822588224
0.3134765625 0.00158184599673435 0.00158196731427822 0.00158184599267049
0.31640625 0.00158183376039533 0.00158195621812641 0.00158183375625938
0.3193359375 0.00158182152082353 0.00158194511895137 0.00158182151661483
0.322265625 0.00158180927798482 0.00158193401672158 0.0015818092737027
0.3251953125 0.00158179703184499 0.00158192291140542 0.0015817970274888
0.328125 0.00158178478236979 0.00158191180297124 0.00158178477793886
0.3310546875 0.00158177252952488 0.00158190069138731 0.00158177252501855
0.333984375 0.00158176027327588 0.00158188957662186 0.00158176026869348
0.3369140625 0.00158174801358832 0.00158187845864305 0.00158174800892919
0.33984375 0.00158173575042768 0.00158186733741897 0.00158173574569115
0.3427734375 0.00158172348375937 0.00158185621291764 0.00158172347894476
0.345703125 0.00158171121354872 0.00158184508510704 0.00158171120865537
0.3486328125 0.001581698939761 0.00158183395395506 0.00158169893478824
0.3515625 0.00158168666236141 0.00158182281942955 0.00158168665730857
0.3544921875 0.00158167438131508 0.00158181168149827 0.00158167437618149
0.357421875 0.00158166209658707 0.00158180054012892 0.00158166209137205
0.3603515625 0.00158164980814235 0.00158178939528914 0.00158164980284523
0.36328125 0.00158163751594585 0.0015817782469465 0.00158163751056594
0.3662109375 0.0015816252199624 0.00158176709506849 0.00158162521449903
0.369140625 0.00158161292015676 0.00158175593962254 0.00158161291460925
0.3720703125 0.00158160061649363 0.001581744780576 0.00158160061086129
0.375 0.0015815883089376 0.00158173361789616 0.00158158830321976
0.3779296875 0.00158157599745323 0.00158172245155024 0.0015815759916492
0.380859375 0.00158156368200495 0.00158171128150538 0.00158156367611405
0.3837890625 0.00158155136255716 0.00158170010772863 0.0015815513565787
0.38671875 0.00158153903907415 0.00158168893018699 0.00158153903300745
0.3896484375 0.00158152671152015 0.00158167774884738 0.0015815267053645
0.392578125 0.00158151437985928 0.00158166656367664 0.001581514373614
0.3955078125 0.0015815020440556 0.00158165537464154 0.00158150203772001
0.3984375 0.00158148970407309 0.00158164418170875 0.00158148969764649
0.4013671875 0.00158147735987564 0.00158163298484489 0.00158147735335733
0.404296875 0.00158146501142705 0.00158162178401649 0.00158146500481634
0.4072265625 0.00158145265869104 0.00158161057918999 0.00158145265198723
0.41015625 0.00158144030163125 0.00158159937033176 0.00158144029483364
0.4130859375 0.00158142794021122 0.0015815881574081 0.00158142793331911
0.416015625 0.00158141557439442 0.0015815769403852 0.00158141556740711
0.4189453125 0.00158140320414422 0.00158156571922919 0.001581403197061
0.421875 0.00158139082942389 0.00158155449390611 0.00158139082224406
0.4248046875 0.00158137845019663 0.00158154326438191 0.00158137844291948
0.427734375 0.00158136606642553 0.00158153203062245 0.00158136605905036
0.4306640625 0.00158135367807361 0.00158152079259352 0.00158135367059971
0.43359375 0.00158134128510379 0.00158150955026082 0.00158134127753043
0.4365234375 0.00158132888747887 0.00158149830358995 0.00158132887980536
0.439453125 0.0015813164851616 0.00158148705254642 0.00158131647738721
0.4423828125 0.00158130407811459 0.00158147579709566 0.00158130407023861
0.4453125 0.00158129166630039 0.00158146453720302 0.0015812916583221
0.4482421875 0.00158127924968142 0.00158145327283374 0.00158127924160011
0.451171875 0.00158126682822004 0.00158144200395296 0.00158126682003497
0.4541015625 0.00158125440187847 0.00158143073052576 0.00158125439358893
0.45703125 0.00158124197061886 0.0015814194525171 0.00158124196222412
0.4599609375 0.00158122953440324 0.00158140816989185 0.00158122952590258
0.462890625 0.00158121709319354 0.00158139688261479 0.00158121708458624
0.4658203125 0.00158120464695161 0.00158138559065059 0.00158120463823692
0.46875 0.00158119219563916 0.00158137429396384 0.00158119218681637
0.4716796875 0.00158117973921783 0.00158136299251902 0.00158117973028619
0.474609375 0.00158116727764912 0.00158135168628052 0.0015811672686079
0.4775390625 0.00158115481089445 0.00158134037521261 0.00158115480174291
0.48046875 0.00158114233891512 0.00158132905927949 0.00158114232965252
0.4833984375 0.00158112986167232 0.00158131773844523 0.00158112985229793
0.486328125 0.00158111737912714 0.00158130641267381 0.0015811173696402
0.4892578125 0.00158110489124054 0.0015812950819291 0.00158110488164032
0.4921875 0.00158109239797339 0.00158128374617488 0.00158109238825914
0.4951171875 0.00158107989928644 0.0015812724053748 0.00158107988945741
0.498046875 0.00158106739514031 0.00158126105949242 0.00158106738519576
0.5009765625 0.00158105488549553 0.00158124970849119 0.0015810548754347
0.50390625 0.0015810423703125 0.00158123835233444 0.00158104236013463
0.5068359375 0.0015810298495515 0.00158122699098542 0.00158102983925584
0.509765625 0.0015810173231727 0.00158121562440724 0.00158101731275849
0.5126953125 0.00158100479113615 0.0015812042525629 0.00158100478060263
0.515625 0.00158099225340177 0.00158119287541529 0.00158099224274819
0.5185546875 0.00158097970992938 0.00158118149292721 0.00158097969915496
0.521484375 0.00158096716067865 0.00158117010506132 0.00158096714978262
0.5244140625 0.00158095460560914 0.00158115871178016 0.00158095459459075
0.52734375 0.00158094204468029 0.00158114731304618 0.00158094203353876
0.5302734375 0.00158092947785142 0.00158113590882168 0.00158092946658597
0.533203125 0.00158091690508169 0.00158112449906886 0.00158091689369156
0.5361328125 0.00158090432633017 0.00158111308374981 0.00158090431481458
0.5390625 0.00158089174155579 0.00158110166282648 0.00158089172991395
0.5419921875 0.00158087915071734 0.00158109023626069 0.00158087913894847
0.544921875 0.00158086655377347 0.00158107880401417 0.0015808665418768
0.5478515625 0.00158085395068274 0.00158106736604851 0.00158085393865747
0.55078125 0.00158084134140352 0.00158105592232515 0.00158084132924888
0.5537109375 0.0015808287258941 0.00158104447280545 0.00158082871360928
0.556640625 0.00158081610411259 0.0015810330174506 0.00158081609169681
0.5595703125 0.00158080347601698 0.00158102155622169 0.00158080346346944
0.5625 0.00158079084156513 0.00158101008907966 0.00158079082888503
0.5654296875 0.00158077820071474 0.00158099861598534 0.0015807781879013
0.568359375 0.0015807655534234 0.00158098713689942 0.0015807655404758
0.5712890625 0.00158075289964852 0.00158097565178244 0.00158075288656596
0.57421875 0.0015807402393474 0.00158096416059483 0.00158074022612907
0.5771484375 0.00158072757247718 0.00158095266329688 0.00158072755912227
0.580078125 0.00158071489899485 0.00158094115984873 0.00158071488550256
0.5830078125 0.00158070221885726 0.00158092965021039 0.00158070220522677
0.5859375 0.00158068953202111 0.00158091813434173 0.0015806895182516
0.5888671875 0.00158067683844296 0.00158090661220249 0.00158067682453361
0.591796875 0.0015806641380792 0.00158089508375225 0.00158066412402919
0.5947265625 0.00158065143088608 0.00158088354895046 0.00158065141669459
0.59765625 0.0015806387168197 0.00158087200775644 0.0015806387024859
0.6005859375 0.00158062599583599 0.00158086046012933 0.00158062598135906
0.603515625 0.00158061326789075 0.00158084890602815 0.00158061325326984
0.6064453125 0.00158060053293959 0.00158083734541176 0.00158060051817388
0.609375 0.00158058779093798 0.00158082577823888 0.00158058777602664
0.6123046875 0.00158057504184124 0.00158081420446809 0.00158057502678341
0.615234375 0.0015805622856045 0.00158080262405778 0.00158056227039935
0.6181640625 0.00158054952218276 0.00158079103696623 0.00158054950682944
0.62109375 0.00158053675153082 0.00158077944315155 0.00158053673602849
0.6240234375 0.00158052397360335 0.00158076784257168 0.00158052395795115
0.626953125 0.00158051118835482 0.00158075623518442 0.0015805111725519
0.6298828125 0.00158049839573956 0.00158074462094742 0.00158049837978507
0.6328125 0.00158048559571172 0.00158073299981815 0.00158048557960479
0.6357421875 0.00158047278822526 0.00158072137175394 0.00158047277196503
0.638671875 0.00158045997323399 0.00158070973671193 0.00158045995681961
0.6416015625 0.00158044715069155 0.00158069809464913 0.00158044713412214
0.64453125 0.00158043432055138 0.00158068644552236 0.00158043430382607
0.6474609375 0.00158042148276676 0.00158067478928828 0.00158042146588468
0.650390625 0.00158040863729079 0.0015806631259034 0.00158040862025105
0.6533203125 0.00158039578407638 0.00158065145532404 0.00158039576687811
0.65625 0.00158038292307627 0.00158063977750634 0.00158038290571859
0.6591796875 0.00158037005424301 0.00158062809240631 0.00158037003672503
0.662109375 0.00158035717752896 0.00158061639997974 0.00158035715984979
0.6650390625 0.0015803442928863 0.00158060470018227 0.00158034427504506
0.66796875 0.00158033140026703 0.00158059299296937 0.00158033138226281
0.6708984375 0.00158031849962294 0.00158058127829632 0.00158031848145486
0.673828125 0.00158030559090565 0.00158056955611821 0.00158030557257279
0.6767578125 0.00158029267406657 0.00158055782638997 0.00158029265556804
0.6796875 0.00158027974905693 0.00158054608906633 0.00158027973039181
0.6826171875 0.00158026681582774 0.00158053434410187 0.00158026679699513
0.685546875 0.00158025387432984 0.00158052259145093 0.00158025385532883
0.6884765625 0.00158024092451386 0.0015805108310677 0.00158024090534352
0.69140625 0.00158022796633022 0.00158049906290619 0.00158022794698963
0.6943359375 0.00158021499972915 0.00158048728692019 0.00158021498021738
0.697265625 0.00158020202466066 0.0015804755030633 0.0015802020049768
0.7001953125 0.00158018904107456 0.00158046371128897 0.00158018902121767
0.703125 0.00158017604892046 0.00158045191155039 0.00158017602888961
0.7060546875 0.00158016304814776 0.0015804401038006 0.00158016302794201
0.708984375 0.00158015003870563 0.00158042828799243 0.00158015001832403
0.7119140625 0.00158013702054304 0.0015804164640785 0.00158013699998466
0.71484375 0.00158012399360874 0.00158040463201124 0.00158012397287262
0.7177734375 0.00158011095785127 0.00158039279174286 0.00158011093693647
0.720703125 0.00158009791321895 0.00158038094322539 0.0015800978921245
0.7236328125 0.00158008485965986 0.00158036908641064 0.00158008483838481
0.7265625 0.00158007179712188 0.00158035722125019 0.00158007177566526
0.7294921875 0.00158005872555265 0.00158034534769544 0.0015800587039135
0.732421875 0.0015800456448996 0.00158033346569757 0.00158004562307694
0.7353515625 0.0015800325551099 0.00158032157520753 0.00158003253310277
0.73828125 0.00158001945613053 0.00158030967617607 0.00158001943393795
0.7412109375 0.00158000634790821 0.00158029776855372 0.00158000632552919
0.744140625 0.00157999323038943 0.00158028585229079 0.00157999320782299
0.7470703125 0.00157998010352044 0.00158027392733736 0.0015799800807656
0.75 0.00157996696724727 0.00158026199364328 0.00157996694430302
0.7529296875 0.00157995382151568 0.00158025005115821 0.00157995379838103
0.755859375 0.00157994066627121 0.00158023809983153 0.00157994064294516
0.7587890625 0.00157992750145915 0.00158022613961244 0.00157992747794069
0.76171875 0.00157991432702453 0.00158021417044988 0.00157991430331265
0.7646484375 0.00157990114291215 0.00158020219229255 0.00157990111900584
0.767578125 0.00157988794906654 0.00158019020508895 0.00157988792496478
0.7705078125 0.00157987474543199 0.0015801782087873 0.00157987472113377
0.7734375 0.00157986153195253 0.00158016620333561 0.00157986150745681
0.7763671875 0.00157984830857194 0.00158015418868163 0.00157984828387769
0.779296875 0.00157983507523371 0.00158014216477287 0.00157983505033991
0.7822265625 0.00157982183188111 0.00158013013155662 0.00157982180678671
0.78515625 0.00157980857845711 0.00158011808897987 0.00157980855316107
0.7880859375 0.00157979531490443 0.00158010603698941 0.0015797952894057
0.791015625 0.00157978204116552 0.00158009397553175 0.00157978201546305
0.7939453125 0.00157976875718255 0.00158008190455315 0.00157976873127529
0.796875 0.00157975546289742 0.00158006982399961 0.00157975543678431
0.7998046875 0.00157974215825177 0.00158005773381689 0.00157974213193173
0.802734375 0.00157972884318692 0.00158004563395046 0.0015797288166589
0.8056640625 0.00157971551764396 0.00158003352434555 0.00157971549090687
0.80859375 0.00157970218156365 0.0015800214049471 0.00157970215461643
0.8115234375 0.0015796888348865 0.00158000927569981 0.00157968880772804
0.814453125 0.00157967547755269 0.00157999713654809 0.00157967545018193
0.8173828125 0.00157966210950216 0.00157998498743608 0.00157966208191799
0.8203125 0.00157964873067452 0.00157997282830765 0.00157964870287585
0.8232421875 0.00157963534100909 0.00157996065910638 0.00157963531299481
0.826171875 0.00157962194044489 0.00157994847977558 0.0015796219122139
0.8291015625 0.00157960852892064 0.00157993629025829 0.00157960850047183
0.83203125 0.00157959510637477 0.00157992409049723 0.00157959507770702
0.8349609375 0.00157958167274538 0.00157991188043485 0.00157958164385757
0.837890625 0.00157956822797028 0.00157989966001332 0.00157956819886127
0.8408203125 0.00157955477198694 0.00157988742917451 0.00157955474265562
0.84375 0.00157954130473254 0.00157987518785999 0.00157954127517776
0.8466796875 0.00157952782614394 0.00157986293601103 0.00157952779636456
0.849609375 0.00157951433615767 0.0015798506735686 0.00157951430615254
0.8525390625 0.00157950083470992 0.00157983840047337 0.00157950080447789
0.85546875 0.0015794873217366 0.00157982611666571 0.00157948729127651
0.8583984375 0.00157947379717324 0.00157981382208566 0.00157947376648393
0.861328125 0.00157946026095506 0.00157980151667297 0.00157946023003537
0.8642578125 0.00157944671301696 0.00157978920036707 0.0015794466818657
0.8671875 0.00157943315329347 0.00157977687310706 0.00157943312190947
0.8701171875 0.00157941958171879 0.00157976453483173 0.00157941955010086
0.873046875 0.00157940599822679 0.00157975218547955 0.00157940596637375
0.8759765625 0.00157939240275097 0.00157973982498866 0.00157939237066161
0.87890625 0.00157937879522449 0.00157972745329686 0.00157937876289762
0.8818359375 0.00157936517558015 0.00157971507034163 0.00157936514301457
0.884765625 0.00157935154375041 0.00157970267606012 0.00157935151094489
0.8876953125 0.00157933789966734 0.00157969027038913 0.00157933786662067
0.890625 0.00157932424326268 0.00157967785326512 0.00157932420997363
0.8935546875 0.00157931057446777 0.00157966542462421 0.00157931054093511
0.896484375 0.00157929689321359 0.00157965298440216 0.00157929685943609
0.8994140625 0.00157928319943076 0.00157964053253442 0.00157928316540718
0.90234375 0.00157926949304951 0.00157962806895602 0.0015792694587786
0.9052734375 0.00157925577399969 0.00157961559360169 0.00157925573948019
0.908203125 0.00157924204221077 0.00157960310640578 0.00157924200744142
0.9111328125 0.00157922829761182 0.00157959060730226 0.00157922826259136
0.9140625 0.00157921454013153 0.00157957809622476 0.00157921450485868
0.9169921875 0.0015792007696982 0.00157956557310652 0.00157920073417168
0.919921875 0.00157918698623971 0.00157955303788041 0.00157918695045825
0.9228515625 0.00157917318968356 0.00157954049047893 0.00157917315364585
0.92578125 0.00157915937995683 0.0015795279308342 0.00157915934366158
0.9287109375 0.00157914555698619 0.00157951535887794 0.0015791455204321
0.931640625 0.00157913172069791 0.00157950277454149 0.00157913168388366
0.9345703125 0.00157911787101783 0.0015794901777558 0.0015791178339421
0.9375 0.00157910400787136 0.00157947756845144 0.00157910397053283
0.9404296875 0.0015790901311835 0.00157946494655855 0.00157909009358084
0.943359375 0.00157907624087882 0.00157945231200688 0.00157907620301069
0.9462890625 0.00157906233688145 0.00157943966472579 0.00157906229874651
0.94921875 0.00157904841911508 0.0015794270046442 0.00157904838071198
0.9521484375 0.00157903448750297 0.00157941433169064 0.00157903444883034
0.955078125 0.00157902054196792 0.00157940164579321 0.0015790205030244
0.9580078125 0.00157900658243229 0.00157938894687959 0.00157900654321651
0.9609375 0.00157899260881798 0.00157937623487703 0.00157899256932855
0.9638671875 0.00157897862104643 0.00157936350971237 0.00157897858128197
0.966796875 0.00157896461903862 0.00157935077131198 0.00157896457899773
0.9697265625 0.00157895060271506 0.00157933801960182 0.00157895056239635
0.97265625 0.0015789365719958 0.0015793252545074 0.00157893653139785
0.9755859375 0.0015789225268004 0.00157931247595377 0.00157892248592179
0.978515625 0.00157890846704793 0.00157929968386555 0.00157890842588724
0.9814453125 0.00157889439265699 0.0015792868781669 0.0015788943512128
0.984375 0.0015788803035457 0.0015792740587815 0.00157888026181656
0.9873046875 0.00157886619963166 0.00157926122563258 0.00157886615761611
0.990234375 0.00157885208083197 0.00157924837864291 0.00157885203852858
0.9931640625 0.00157883794706326 0.00157923551773478 0.00157883790447055
0.99609375 0.0015788237982416 0.00157922264282998 0.0015788237553581
0.9990234375 0.0015788096342826 0.00157920975384985 0.00157880959110683
1.001953125 0.00157879545510129 0.00157919685071523 0.00157879541163177
1.0048828125 0.00157878126061223 0.00157918393334646 0.00157878121684745
1.0078125 0.00157876705072941 0.00157917100166339 0.00157876700666788
1.0107421875 0.00157875282536631 0.00157915805558538 0.00157875278100652
1.013671875 0.00157873858443586 0.00157914509503124 0.00157873853977628
1.0166015625 0.00157872432785045 0.00157913211991933 0.00157872428288955
1.01953125 0.0015787100555219 0.00157911913016744 0.00157871001025815
1.0224609375 0.0015786957673615 0.00157910612569286 0.00157869572179335
1.025390625 0.00157868146327996 0.00157909310641237 0.00157868141740586
1.0283203125 0.00157866714318743 0.00157908007224217 0.0015786670970058
1.03125 0.00157865280699348 0.00157906702309798 0.00157865276050276
1.0341796875 0.0015786384546071 0.00157905395889493 0.00157863840780571
1.037109375 0.00157862408593671 0.00157904087954761 0.00157862403882305
1.0400390625 0.00157860970089013 0.00157902778497009 0.0015786096534626
1.04296875 0.00157859529937456 0.00157901467507583 0.00157859525163156
1.0458984375 0.00157858088129665 0.00157900154977777 0.00157858083323655
1.048828125 0.00157856644656238 0.00157898840898824 0.00157856639818357
1.0517578125 0.00157855199507717 0.00157897525261901 0.00157855194637799
1.0546875 0.00157853752674578 0.00157896208058128 0.00157853747772459
1.0576171875 0.00157852304147235 0.00157894889278564 0.00157852299212751
1.060546875 0.00157850853916041 0.0015789356891421 0.00157850848949023
1.0634765625 0.00157849401971281 0.00157892246956005 0.00157849396971563
1.06640625 0.00157847948303179 0.0015789092339483 0.00157847943270592
1.0693359375 0.00157846492901892 0.00157889598221502 0.00157846487836265
1.072265625 0.00157845035757509 0.00157888271426777 0.00157845030658674
1.0751953125 0.00157843576860057 0.0015788694300135 0.0015784357172784
1.078125 0.0015784211619949 0.0015788561293585 0.00157842111033719
1.0810546875 0.00157840653765698 0.00157884281220843 0.001578406485662
1.083984375 0.00157839189548502 0.00157882947846832 0.001578391843151
1.0869140625 0.00157837723537649 0.00157881612804253 0.0015783771827017
1.08984375 0.00157836255722822 0.00157880276083477 0.00157836250421087
1.0927734375 0.00157834786093628 0.00157878937674806 0.0015783478075746
1.095703125 0.00157833314639605 0.00157877597568479 0.00157833309268824
1.0986328125 0.00157831841350217 0.00157876255754662 0.00157831835944643
1.1015625 0.00157830366214856 0.00157874912223456 0.00157830360774308
1.1044921875 0.00157828889222839 0.00157873566964892 0.00157828883747134
1.107421875 0.00157827410363407 0.00157872219968928 0.00157827404852362
1.1103515625 0.00157825929625728 0.00157870871225454 0.00157825924079158
1.11328125 0.00157824446998892 0.00157869520724286 0.0015782444141661
1.1162109375 0.00157822962471911 0.0015786816845517 0.00157822956853731
1.119140625 0.00157821476033721 0.00157866814407777 0.00157821470379455
1.1220703125 0.00157819987673177 0.00157865458571703 0.00157819981982634
1.125 0.00157818497379055 0.00157864100936472 0.00157818491652045
1.1279296875 0.0015781700514005 0.00157862741491528 0.00157816999376382
1.130859375 0.00157815510944776 0.00157861380226243 0.00157815505144256
1.1337890625 0.00157814014781764 0.00157860017129909 0.00157814008944198
1.13671875 0.00157812516639463 0.00157858652191741 0.00157812510764654
1.1396484375 0.00157811016506235 0.00157857285400873 0.00157811010593987
1.142578125 0.00157809514370358 0.00157855916746361 0.00157809508420473
1.1455078125 0.00157808010220027 0.00157854546217179 0.00157808004232304
1.1484375 0.00157806504043344 0.0015785317380222 0.00157806498017584
1.1513671875 0.00157804995828328 0.00157851799490294 0.00157804989764328
1.154296875 0.00157803485562907 0.00157850423270129 0.00157803479460464
1.1572265625 0.00157801973234919 0.00157849045130365 0.00157801967093827
1.16015625 0.0015780045883211 0.00157847665059559 0.00157800452652163
1.1630859375 0.00157798942342136 0.00157846283046183 0.00157798936123127
1.166015625 0.00157797423752559 0.00157844899078617 0.00157797417494279
1.1689453125 0.00157795903050846 0.00157843513145158 0.00157795896753084
1.171875 0.0015779438022437 0.00157842125234011 0.00157794373886915
1.1748046875 0.00157792855260408 0.00157840735333289 0.00157792848883046
1.177734375 0.00157791328146138 0.00157839343431017 0.00157791321728655
1.1806640625 0.00157789798868641 0.00157837949515126 0.0015778979241082
1.18359375 0.00157788267414898 0.00157836553573453 0.00157788260916521
1.1865234375 0.00157786733771789 0.00157835155593741 0.00157786727232636
1.189453125 0.00157785197926091 0.00157833755563637 0.00157785191345943
1.1923828125 0.00157783659864481 0.00157832353470693 0.00157783653243115
1.1953125 0.00157782119573528 0.0015783094930236 0.00157782112910721
1.1982421875 0.00157780577039699 0.00157829543045992 0.00157780570335225
1.201171875 0.00157779032249352 0.00157828134688844 0.00157779025502983
1.2041015625 0.00157777485188737 0.00157826724218066 0.00157777478400246
1.20703125 0.00157775935843997 0.0015782531162071 0.00157775929013153
1.2099609375 0.00157774384201161 0.0015782389688372 0.00157774377327732
1.212890625 0.0015777283024615 0.00157822479993938 0.00157772823329903
1.2158203125 0.00157771273964768 0.00157821060938098 0.00157771267005468
1.21875 0.00157769715342708 0.00157819639702828 0.00157769708340117
1.2216796875 0.00157768154365545 0.00157818216274647 0.00157768147319426
1.224609375 0.00157766591018738 0.00157816790639962 0.00157766583928849
1.2275390625 0.00157765025287625 0.00157815362785072 0.00157765018153726
1.23046875 0.00157763457157428 0.0015781393269616 0.00157763449979274
1.2333984375 0.00157761886613244 0.00157812500359298 0.00157761879390589
1.236328125 0.00157760313640048 0.00157811065760439 0.00157760306372645
1.2392578125 0.00157758738222692 0.00157809628885423 0.00157758730910291
1.2421875 0.00157757160345899 0.0015780818971997 0.0015775715298825
1.2451171875 0.00157755579994267 0.00157806748249679 0.00157755572591117
1.248046875 0.00157753997152264 0.0015780530446003 0.00157753989703358
1.2509765625 0.00157752411804228 0.00157803858336378 0.0015775240430931
1.25390625 0.00157750823934364 0.00157802409863958 0.00157750816393174
1.2568359375 0.00157749233526743 0.00157800959027874 0.00157749225939021
1.259765625 0.001577476405653 0.00157799505813107 0.00157747632930783
1.2626953125 0.00157746045033835 0.00157798050204506 0.00157746037352259
1.265625 0.00157744446916006 0.00157796592186792 0.00157744439187104
1.2685546875 0.00157742846195332 0.00157795131744553 0.00157742838418835
1.271484375 0.0015774124285519 0.00157793668862243 0.00157741235030827
1.2744140625 0.0015773963687881 0.0015779220352418 0.00157739629006309
1.27734375 0.00157738028249279 0.00157790735714547 0.00157738020328365
1.2802734375 0.00157736416949535 0.00157789265417385 0.0015773640897993
1.283203125 0.00157734802962364 0.00157787792616597 0.0015773479494379
1.2861328125 0.00157733186270404 0.00157786317295942 0.00157733178202579
1.2890625 0.00157731566856137 0.00157784839439035 0.00157731558738776
1.2919921875 0.00157729944701888 0.00157783359029345 0.00157729936534706
1.294921875 0.00157728319789826 0.00157781876050194 0.00157728311572536
1.2978515625 0.00157726692101961 0.00157780390484752 0.00157726683834271
1.30078125 0.0015772506162014 0.00157778902316038 0.00157725053301757
1.3037109375 0.00157723428326045 0.00157777411526917 0.00157723419956674
1.306640625 0.00157721792201193 0.00157775918100098 0.00157721783780538
1.3095703125 0.00157720153226933 0.00157774422018133 0.00157720144754692
1.3125 0.00157718511384443 0.00157772923263413 0.00157718502860315
1.3154296875 0.00157716866654728 0.00157771421818166 0.00157716858078407
1.318359375 0.00157715219018618 0.00157769917664457 0.00157715210389796
1.3212890625 0.00157713568456765 0.00157768410784183 0.00157713559775133
1.32421875 0.00157711914949642 0.00157766901159075 0.00157711906214887
1.3271484375 0.00157710258477538 0.0015776538877069 0.00157710249689346
1.330078125 0.00157708599020561 0.00157763873600412 0.00157708590178613
1.3330078125 0.00157706936558627 0.00157762355629451 0.00157706927662603
1.3359375 0.00157705271071466 0.00157760834838837 0.00157705262121042
1.3388671875 0.00157703602538613 0.00157759311209422 0.00157703593533464
1.341796875 0.0015770193093941 0.00157757784721871 0.00157701921879207
1.3447265625 0.00157700256252999 0.00157756255356667 0.00157700247137411
1.34765625 0.00157698578458324 0.00157754723094103 0.00157698569287017
1.3505859375 0.00157696897534124 0.00157753187914282 0.0015769688830676
1.353515625 0.00157695213458932 0.00157751649797114 0.00157695204175171
1.3564453125 0.00157693526211073 0.00157750108722313 0.00157693516870573
1.359375 0.0015769183576866 0.00157748564669392 0.00157691826371074
1.3623046875 0.0015769014210959 0.00157747017617665 0.00157690132654569
1.365234375 0.00157688445211543 0.0015774546754624 0.00157688435698735
1.3681640625 0.00157686745051978 0.00157743914434019 0.00157686735481028
1.37109375 0.00157685041608129 0.00157742358259693 0.00157685031978679
1.3740234375 0.00157683334857003 0.00157740799001738 0.00157683325168691
1.376953125 0.00157681624775378 0.00157739236638416 0.00157681615027838
1.3798828125 0.00157679911339794 0.00157737671147769 0.0015767990153266
1.3828125 0.00157678194526558 0.00157736102507615 0.00157678184659458
1.3857421875 0.00157676474311734 0.00157734530695547 0.00157676464384293
1.388671875 0.00157674750671141 0.0015773295568893 0.00157674740682981
1.3916015625 0.00157673023580351 0.00157731377464894 0.0015767301353109
1.39453125 0.00157671293014685 0.00157729796000334 0.00157671282903939
1.3974609375 0.00157669558949208 0.00157728211271907 0.00157669548776587
1.400390625 0.00157667821358725 0.00157726623256024 0.00157667811123838
1.4033203125 0.0015766608021778 0.00157725031928852 0.0015766606992023
1.40625 0.00157664335500647 0.00157723437266306 0.00157664325140035
1.4091796875 0.00157662587181333 0.00157721839244047 0.00157662576757256
1.412109375 0.00157660835233566 0.0015772023783748 0.00157660824745617
1.4150390625 0.00157659079630799 0.00157718633021746 0.00157659069078566
1.41796875 0.00157657320346197 0.00157717024771721 0.00157657309729266
1.4208984375 0.0015765555735264 0.00157715413062011 0.00157655546670593
1.423828125 0.00157653790622716 0.00157713797866947 0.00157653779875129
1.4267578125 0.00157652020128715 0.00157712179160584 0.0015765200931516
1.4296875 0.00157650245842625 0.00157710556916692 0.00157650234962673
1.4326171875 0.0015764846773613 0.00157708931108756 0.00157648456789345
1.435546875 0.00157646685780602 0.00157707301709969 0.00157646674766544
1.4384765625 0.00157644899947097 0.00157705668693227 0.00157644888865323
1.44140625 0.00157643110206351 0.00157704032031126 0.00157643099056413
1.4443359375 0.00157641316528774 0.00157702391695958 0.00157641305310219
1.447265625 0.00157639518884445 0.00157700747659702 0.00157639507596816
1.4501953125 0.00157637717243107 0.00157699099894025 0.00157637705885941
1.453125 0.00157635911574159 0.00157697448370271 0.00157635900146992
1.4560546875 0.00157634101846657 0.0015769579305946 0.00157634090349017
1.458984375 0.00157632288029302 0.00157694133932281 0.00157632276460712
1.4619140625 0.00157630470090434 0.00157692470959086 0.00157630458450415
1.46484375 0.00157628647998034 0.00157690804109888 0.00157628636286099
1.4677734375 0.00157626821719707 0.00157689133354351 0.00157626809935366
1.470703125 0.00157624991222686 0.00157687458661786 0.00157624979365443
1.4736328125 0.00157623156473817 0.00157685780001147 0.00157623144543172
1.4765625 0.00157621317439561 0.00157684097341021 0.00157621305435008
1.4794921875 0.0015761947408598 0.00157682410649626 0.00157619462007007
1.482421875 0.00157617626378735 0.00157680719894803 0.00157617614224826
1.4853515625 0.00157615774283079 0.00157679025044009 0.00157615762053711
1.48828125 0.00157613917763846 0.00157677326064312 0.00157613905458492
1.4912109375 0.00157612056785449 0.00157675622922383 0.00157612044403575
1.494140625 0.00157610191311871 0.00157673915584491 0.00157610178852938
1.4970703125 0.00157608321306654 0.00157672204016492 0.00157608308770117
1.5 0.00157606446732897 0.00157670488183829 0.00157606434118205
1.5029296875 0.00157604567553246 0.00157668768051517 0.00157604554859842
1.505859375 0.00157602683729884 0.00157667043584142 0.00157602670957205
1.5087890625 0.00157600795224526 0.00157665314745847 0.00157600782372004
1.51171875 0.0015759890199841 0.00157663581500333 0.00157598889065467
1.5146484375 0.00157597004012285 0.00157661843810841 0.00157596990998341
1.517578125 0.00157595101226409 0.00157660101640151 0.00157595088130875
1.5205078125 0.00157593193600533 0.00157658354950574 0.00157593180422814
1.5234375 0.00157591281093898 0.00157656603703937 0.00157591267833392
1.5263671875 0.00157589363665221 0.0015765484786158 0.0015758935032132
1.529296875 0.00157587441272689 0.00157653087384347 0.00157587427844776
1.5322265625 0.00157585513873946 0.00157651322232575 0.00157585500361398
1.53515625 0.00157583581426086 0.00157649552366084 0.00157583567828274
1.5380859375 0.0015758164388564 0.0015764777774417 0.00157581630201927
1.541015625 0.0015757970120857 0.00157645998325594 0.00157579687438311
1.5439453125 0.00157577753350253 0.00157644214068572 0.00157577739492795
1.546875 0.00157575800265473 0.00157642424930765 0.00157575786320157
1.5498046875 0.00157573841908408 0.00157640630869268 0.00157573827874566
1.552734375 0.00157571878232623 0.00157638831840601 0.00157571864109578
1.5556640625 0.00157569909191052 0.00157637027800694 0.00157569894978121
1.55859375 0.00157567934735988 0.00157635218704883 0.00157567920432479
1.5615234375 0.00157565954819076 0.0015763340450789 0.00157565940424288
1.564453125 0.00157563969391291 0.00157631585163818 0.00157563954904515
1.5673828125 0.00157561978402932 0.00157629760626135 0.0015756196382345
1.5703125 0.00157559981803607 0.00157627930847664 0.00157559967130691
1.5732421875 0.00157557979542217 0.00157626095780568 0.00157557964775132
1.576171875 0.00157555971566945 0.00157624255376338 0.00157555956704946
1.5791015625 0.0015755395782524 0.00157622409585781 0.00157553942867573
1.58203125 0.00157551938263803 0.00157620558359005 0.00157551923209704
1.5849609375 0.00157549912828571 0.00157618701645405 0.00157549897677267
1.587890625 0.00157547881464703 0.00157616839393647 0.00157547866215409
1.5908203125 0.00157545844116562 0.00157614971551658 0.00157545828768485
1.59375 0.001575438007277 0.00157613098066605 0.00157543785280037
1.5966796875 0.00157541751240841 0.00157611218884885 0.00157541735692777
1.599609375 0.00157539695597864 0.00157609333952104 0.00157539679948574
1.6025390625 0.00157537633739785 0.00157607443213063 0.00157537617988432
1.60546875 0.00157535565606738 0.00157605546611742 0.00157535549752476
1.6083984375 0.00157533491137959 0.00157603644091283 0.00157533475179929
1.611328125 0.00157531410271762 0.00157601735593967 0.00157531394209095
1.6142578125 0.00157529322945525 0.00157599821061204 0.00157529306777339
1.6171875 0.00157527229095665 0.00157597900433507 0.00157527212821067
1.6201171875 0.00157525128657622 0.00157595973650478 0.00157525112275706
1.623046875 0.00157523021565831 0.00157594040650784 0.00157523005075679
1.6259765625 0.00157520907753707 0.00157592101372139 0.00157520891154387
1.62890625 0.00157518787153617 0.00157590155751286 0.00157518770444186
1.6318359375 0.00157516659696861 0.00157588203723966 0.00157516642876361
1.634765625 0.00157514525313643 0.00157586245224908 0.00157514508381104
1.6376953125 0.00157512383933052 0.00157584280187796 0.00157512366887489
1.640625 0.00157510235483032 0.00157582308545253 0.00157510218323447
1.6435546875 0.0015750807989036 0.00157580330228812 0.00157508062615739
1.646484375 0.00157505917080613 0.00157578345168894 0.0015750589968993
1.6494140625 0.00157503746978148 0.0015757635329478 0.00157503729470359
1.65234375 0.00157501569506069 0.00157574354534589 0.00157501551880117
1.6552734375 0.00157499384586197 0.00157572348815245 0.00157499366841007
1.658203125 0.00157497192139042 0.00157570336062455 0.00157497174273526
1.6611328125 0.00157494992083771 0.00157568316200676 0.00157494974096822
1.6640625 0.00157492784338175 0.00157566289153087 0.00157492766228672
1.6669921875 0.00157490568818639 0.00157564254841561 0.0015749055058544
1.669921875 0.00157488345440103 0.00157562213186627 0.00157488327082052
1.6728515625 0.0015748611411603 0.00157560164107446 0.00157486095631952
1.67578125 0.0015748387475837 0.0015755810752177 0.00157483856147072
1.6787109375 0.0015748162727752 0.00157556043345915 0.00157481608537791
1.681640625 0.00157479371582289 0.00157553971494716 0.00157479352712897
1.6845703125 0.00157477107579853 0.00157551891881501 0.00157477088579548
1.6875 0.0015747483517572 0.00157549804418045 0.00157474816043232
1.6904296875 0.00157472554273682 0.00157547709014536 0.00157472535007719
1.693359375 0.00157470264775773 0.00157545605579529 0.00157470245375024
1.6962890625 0.00157467966582224 0.00157543494019913 0.00157467947045357
1.69921875 0.00157465659591418 0.0015754137424086 0.00157465639917076
1.7021484375 0.00157463343699835 0.00157539246145783 0.00157463323886642
1.705078125 0.00157461018802011 0.00157537109636293 0.00157460998848565
1.7080078125 0.00157458684790477 0.00157534964612148 0.00157458664695355
1.7109375 0.00157456341555711 0.00157532810971205 0.00157456321317465
1.7138671875 0.00157453988986083 0.0015753064860937 0.00157453968603239
1.716796875 0.00157451626967792 0.00157528477420546 0.00157451606438853
1.7197265625 0.00157449255384814 0.00157526297296575 0.00157449234708255
1.72265625 0.00157446874118833 0.00157524108127189 0.00157446853293103
1.7255859375 0.00157444483049184 0.00157521909799943 0.00157444462072704
1.728515625 0.0015744208205278 0.00157519702200162 0.00157442060923945
1.7314453125 0.00157439671004051 0.00157517485210874 0.00157439649721225
1.734375 0.00157437249774867 0.0015751525871275 0.00157437228336386
1.7373046875 0.00157434818234466 0.00157513022584033 0.00157434796638635
1.740234375 0.00157432376249381 0.00157510776700469 0.00157432354494473
1.7431640625 0.00157429923683355 0.00157508520935237 0.00157429901767613
1.74609375 0.00157427460397264 0.00157506255158875 0.00157427438318897
1.7490234375 0.0015742498624903 0.00157503979239198 0.00157424964006213
1.751953125 0.00157422501093529 0.00157501693041225 0.00157422478684404
1.7548828125 0.00157420004782506 0.00157499396427087 0.00157419982205176
1.7578125 0.00157417497164471 0.00157497089255948 0.00157417474417007
1.7607421875 0.00157414978084608 0.00157494771383912 0.0015741495516504
1.763671875 0.00157412447384666 0.00157492442663928 0.00157412424290986
1.7666015625 0.00157409904902852 0.00157490102945697 0.00157409881633012
1.76953125 0.00157407350473722 0.00157487752075567 0.00157407327025634
1.7724609375 0.00157404783928061 0.0015748538989643 0.00157404760299594
1.775390625 0.00157402205092766 0.00157483016247614 0.00157402181281746
1.7783203125 0.00157399613790715 0.00157480630964766 0.00157399589794924
1.78125 0.00157397009840639 0.00157478233879737 0.00157396985657811
1.7841796875 0.00157394393056984 0.0015747582482046 0.00157394368684807
1.787109375 0.00157391763249766 0.00157473403610815 0.00157391738685879
1.7900390625 0.00157389120224424 0.00157470970070503 0.00157389095466416
1.79296875 0.00157386463781665 0.00157468524014902 0.00157386438827071
1.7958984375 0.00157383793717298 0.00157466065254923 0.001573837685636
1.798828125 0.00157381109822065 0.00157463593596859 0.00157381084466692
1.8017578125 0.00157378411881467 0.00157461108842225 0.00157378386321788
1.8046875 0.00157375699675575 0.00157458610787593 0.00157375673908901
1.8076171875 0.00157372972978833 0.00157456099224422 0.00157372947002415
1.810546875 0.00157370231559863 0.00157453573938874 0.00157370205370887
1.8134765625 0.00157367475181244 0.00157451034711626 0.00157367448776832
1.81640625 0.00157364703599291 0.00157448481317674 0.00157364676976498
1.8193359375 0.00157361916563823 0.00157445913526124 0.00157361889719634
1.822265625 0.00157359113817917 0.00157443331099979 0.00157359086749246
1.8251953125 0.00157356295097649 0.0015744073379591 0.00157356267801333
1.828125 0.00157353460131824 0.00157438121364017 0.00157353432604624
1.8310546875 0.0015735060864169 0.00157435493547582 0.00157350580880287
1.833984375 0.00157347740340643 0.00157432850082808 0.00157347712341635
1.8369140625 0.00157344854933907 0.00157430190698543 0.00157344826693805
1.83984375 0.00157341952118206 0.00157427515115991 0.00157341923633432
1.8427734375 0.00157339031581412 0.00157424823048408 0.00157339002848296
1.845703125 0.00157336093002175 0.00157422114200789 0.00157336064016951
1.8486328125 0.00157333136049539 0.00157419388269524 0.00157333106808338
1.8515625 0.00157330160382521 0.00157416644942047 0.00157330130881372
1.8544921875 0.00157327165649683 0.00157413883896468 0.00157327135884505
1.857421875 0.00157324151488664 0.00157411104801172 0.00157324121455264
1.8603515625 0.00157321117525695 0.00157408307314409 0.00157321087219761
1.86328125 0.00157318063375075 0.0015740549108385 0.00157318032792173
1.8662109375 0.00157314988638621 0.0015740265574613 0.00157314957774188
1.869140625 0.0015731189290508 0.00157399800926347 0.00157311861754418
1.8720703125 0.00157308775749497 0.0015739692623755 0.00157308744307768
1.875 0.0015730563673255 0.00157394031280179 0.0015730560499477
1.8779296875 0.00157302475399836 0.00157391115641483 0.00157302443360864
1.880859375 0.00157299291281099 0.0015738817889489 0.00157299258935633
1.8837890625 0.00157296083889411 0.0015738522059935 0.0015729605123198
1.88671875 0.00157292852720292 0.00157382240298618 0.00157292819745243
1.8896484375 0.00157289597250754 0.00157379237520505 0.00157289563952246
1.892578125 0.0015728631693828 0.00157376211776063 0.00157286283310274
1.8955078125 0.00157283011219718 0.00157373162558721 0.00157282977255961
1.8984375 0.00157279679510077 0.00157370089343361 0.00157279645204094
1.9013671875 0.00157276321201232 0.00157366991585311 0.0015727628654631
1.904296875 0.00157272935660508 0.0015736386871928 0.00157272900649684
1.9072265625 0.00157269522229143 0.00157360720158195 0.00157269486855183
1.91015625 0.00157266080220605 0.00157357545291953 0.00157266044475989
1.9130859375 0.00157262608918759 0.00157354343486066 0.00157262572795661
1.916015625 0.00157259107575848 0.00157351114080193 0.00157259071066116
1.9189453125 0.0015725557541029 0.00157347856386548 0.00157255538505419
1.921875 0.00157252011604247 0.00157344569688157 0.00157251974295353
1.9248046875 0.00157248415300945 0.00157341253236966 0.0015724837757874
1.927734375 0.00157244785601728 0.00157337906251765 0.00157244747456485
1.9306640625 0.00157241121562798 0.00157334527915915 0.00157241082984318
1.93359375 0.00157237422191612 0.00157331117374852 0.00157237383169185
1.9365234375 0.001572336864429 0.00157327673733339 0.00157233646965262
1.939453125 0.00157229913214251 0.00157324196052439 0.00157229873269544
1.9423828125 0.00157226101341239 0.00157320683346167 0.00157226060916958
1.9453125 0.00157222249592022 0.00157317134577794 0.00157222208674962
1.9482421875 0.00157218356661364 0.00157313548655751 0.00157218315237566
1.951171875 0.00157214421164044 0.00157309924429083 0.00157214379218733
1.9541015625 0.00157210441627568 0.00157306260682412 0.00157210399145091
1.95703125 0.00157206416484153 0.00157302556130341 0.0015720637344791
1.9599609375 0.00157202344061911 0.00157298809411241 0.0015720230045429
1.962890625 0.00157198222575188 0.00157295019080355 0.00157198178377491
1.9658203125 0.00157194050114006 0.00157291183602142 0.00157194005306382
1.96875 0.00157189824632573 0.00157287301341795 0.00157189779193953
1.9716796875 0.0015718554393683 0.00157283370555853 0.00157185497844855
1.974609375 0.0015718120567101 0.00157279389381826 0.0015718115890198
1.9775390625 0.00157176807303222 0.00157275355826765 0.00157176759832044
1.98046875 0.00157172346110083 0.00157271267754699 0.00157172297910233
1.9833984375 0.00157167819160436 0.00157267122872884 0.00157167770203938
1.986328125 0.00157163223298246 0.00157262918716802 0.0015716317355567
1.9892578125 0.00157158555124775 0.00157258652633888 0.00157158504565256
1.9921875 0.00157153810980196 0.00157254321765959 0.00157153759571487
1.9951171875 0.00157148986924837 0.00157249923030368 0.00157148934633387
1.998046875 0.00157144078720278 0.00157245453099931 0.00157144025511352
2.0009765625 0.00157139081810593 0.00157240908381718 0.00157139027648427
2.00390625 0.00157133991304039 0.00157236284994831 0.00157133936152047
2.0068359375 0.00157128801955577 0.00157231578747385 0.00157128745776592
2.009765625 0.00157123508150583 0.00157226785112922 0.00157123450907158
2.0126953125 0.00157118103890215 0.0015722189920657 0.0015711804554496
2.015625 0.00157112582778835 0.00157216915761346 0.00157112523294811
2.0185546875 0.00157106938013973 0.00157211829105022 0.00157106877355121
2.021484375 0.00157101162379257 0.00157206633138073 0.00157101100510872
2.0244140625 0.00157095248240742 0.00157201321313282 0.00157095185129974
2.02734375 0.00157089187547031 0.00157195886617586 0.00157089123163413
2.0302734375 0.00157082971833528 0.00157190321556835 0.00157082906149516
2.033203125 0.00157076592231101 0.00157184618144109 0.00157076525222618
2.0361328125 0.00157070039479341 0.00157178767892256 0.00157069971126311
2.0390625 0.00157063303944536 0.00157172761811274 0.00157063234231392
2.0419921875 0.00157056375642334 0.00157166590411122 0.00157056304558493
2.044921875 0.00157049244265017 0.00157160243710439 0.00157049171805302
2.0478515625 0.00157041899213137 0.00157153711251573 0.00157041825378138
2.05078125 0.00157034329631204 0.00157146982122157 0.00157034254427567
2.0537109375 0.00157026524446989 0.00157140044983352 0.00157026447887615
2.056640625 0.00157018472413906 0.00157132888104676 0.00157018394518074
2.0595703125 0.00157010162155898 0.00157125499405184 0.00157010082949277
2.0625 0.00157001582214128 0.00157117866500564 0.00157001501728707
2.0654296875 0.00156992721094799 0.00157109976755553 0.00156992639368711
2.068359375 0.00156983567317361 0.00157101817340904 0.00156983484394623
2.0712890625 0.00156974109462384 0.00157093375294008 0.00156974025392549
2.07421875 0.00156964336218395 0.00157084637582138 0.00156964251056124
2.0771484375 0.00156954236427016 0.00157075591167232 0.00156954150231591
2.080078125 0.00156943799125797 0.00157066223071065 0.0015694371196057
2.0830078125 0.00156933013588213 0.00157056520439664 0.00156932925520025
2.0859375 0.00156921869360383 0.00157046470605859 0.00156921780458944
2.0888671875 0.00156910356294139 0.00157036061148936 0.00156910266631401
2.091796875 0.00156898464576197 0.00157025279950426 0.00156898374225725
2.0947265625 0.00156886184753254 0.00157014115245263 0.00156886093789601
2.09765625 0.00156873507752929 0.00157002555667605 0.0015687341625104
2.1005859375 0.00156860424900566 0.0015699059029085 0.00156860332935212
2.103515625 0.00156846927931978 0.00156978208661497 0.00156846835577225
2.1064453125 0.00156833009002289 0.00156965400826692 0.00156832916331016
2.109375 0.00156818660691086 0.00156952157355436 0.00156818567774555
2.1123046875 0.0015680387600414 0.00156938469353603 0.00156803782911612
2.115234375 0.00156788648371988 0.00156924328473011 0.00156788555170401
2.1181640625 0.00156772971645692 0.00156909726914926 0.00156772878399389
2.12109375 0.00156756840090113 0.00156894657428438 0.00156756746860626
2.1240234375 0.00156740248375026 0.00156879113304227 0.0015674015522091
2.126953125 0.00156723191564418 0.00156863088364279 0.00156723098541134
2.1298828125 0.00156705665104284 0.00156846576948106 0.00156705572264126
2.1328125 0.00156687664809234 0.00156829573896074 0.00156687572201296
2.1357421875 0.00156669186848185 0.00156812074530383 0.00156669094518365
2.138671875 0.00156650227729413 0.00156794074634239 0.0015665013572045
2.1416015625 0.00156630784285201 0.00156775570429727 0.00156630692636734
2.14453125 0.0015661085365628 0.00156756558554836 0.00156610762404935
2.1474609375 0.00156590433276263 0.0015673703604005 0.00156590342455757
2.150390625 0.00156569520856224 0.00156717000284855 0.00156569430497482
2.1533203125 0.00156548114369553 0.00156696449034477 0.00156548024500836
2.15625 0.00156526212037194 0.0015667538035711 0.00156526122684239
2.1591796875 0.0015650381231337 0.00156653792621828 0.00156503723499528
2.162109375 0.00156480913871831 0.00156631684477362 0.00156480825618213
2.1650390625 0.00156457515592713 0.00156609054831856 0.00156457427918334
2.16796875 0.00156433616550009 0.00156585902833688 0.00156433529471929
2.1708984375 0.00156409215999692 0.00156562227853412 0.00156409129533155
2.173828125 0.00156384313368495 0.00156538029466856 0.00156384227527066
2.1767578125 0.00156358908243338 0.00156513307439365 0.0015635882303903
2.1796875 0.00156333000361406 0.00156488061711191 0.00156332915804804
2.1826171875 0.00156306589600854 0.00156462292383982 0.00156306505701233
2.185546875 0.00156279675972118 0.00156435999708353 0.00156279592737553
2.1884765625 0.00156252259609812 0.0015640918407246 0.0015625217704728
2.19140625 0.00156224340765183 0.00156381845991545 0.0015622425888066
2.1943359375 0.00156195919799085 0.00156353986098378 0.00156195838597634
2.197265625 0.00156166997175456 0.00156325605134538 0.00156166916661311
2.2001953125 0.0015613757345526 0.00156296703942473 0.00156137493631902
2.203125 0.00156107649290857 0.00156267283458269 0.00156107570161082
2.2060546875 0.00156077225420786 0.00156237344705076 0.00156077146986772
2.208984375 0.00156046302664917 0.00156206888787134 0.00156046224928277
2.2119140625 0.00156014881919951 0.00156175916884333 0.00156014804881791
2.21484375 0.00155982964155238 0.00156144430247267 0.00155982887816205
2.2177734375 0.00155950550408899 0.00156112430192733 0.0015595047476922
2.220703125 0.00155917641784202 0.00156079918099619 0.00155917566843727
2.2236328125 0.00155884239446201 0.00156046895405162 0.00155884165204439
2.2265625 0.00155850344618592 0.00156013363601512 0.00155850271074743
2.2294921875 0.00155815958580789 0.00155979324232591 0.0015581588573377
2.232421875 0.00155781082665174 0.00155944778891205 0.00155781010513649
2.2353515625 0.00155745718254536 0.00155909729216384 0.00155745646796938
2.23828125 0.00155709866779662 0.00155874176890927 0.00155709796014213
2.2412109375 0.00155673529717072 0.00155838123639124 0.00155673459641804
2.244140625 0.00155636708586896 0.00155801571224643 0.00155636639199665
2.2470703125 0.00155599404950859 0.00155764521448567 0.00155599336249364
2.25 0.00155561620410388 0.00155726976147546 0.00155561552392184
2.2529296875 0.00155523356604824 0.00155688937192081 0.00155523289267331
2.255859375 0.00155484615209711 0.001556504064849 0.00155484548550231
2.2587890625 0.00155445397935194 0.00155611385959431 0.00155445331950914
2.26171875 0.00155405706524476 0.00155571877578359 0.00155405641212485
2.2646484375 0.00155365542752363 0.00155531883332261 0.00155365478109654
2.267578125 0.00155324908423869 0.00155491405238303 0.0015532484444735
2.2705078125 0.00155283805372885 0.0015545044533901 0.00155283742059384
2.2734375 0.00155242235460909 0.00155409005701078 0.0015524217280718
2.2763671875 0.00155200200575824 0.00155367088414255 0.00155200138578555
2.279296875 0.00155157702630734 0.00155324695590257 0.0015515764128655
2.2822265625 0.00155114743562843 0.00155281829361734 0.00155114682868311
2.28515625 0.00155071325332376 0.00155238491881276 0.0015507126528401
2.2880859375 0.00155027449921544 0.00155194685320458 0.00155027390515809
2.291015625 0.00154983119333551 0.00155150411868916 0.00154983060566867
2.2939453125 0.00154938335591631 0.00155105673733465 0.00154938277460374
2.296875 0.00154893100738122 0.00155060473137239 0.0015489304323863
2.2998046875 0.00154847416833577 0.00155014812318867 0.00154847359962152
2.302734375 0.00154801285955896 0.00154968693531675 0.00154801229708808
2.3056640625 0.00154754710199502 0.00154922119042912 0.00154754654572988
2.30859375 0.0015470769167453 0.00154875091133004 0.00154707636664801
2.3115234375 0.00154660232506052 0.00154827612094835 0.00154660178109293
2.314453125 0.00154612334833327 0.00154779684233044 0.00154612281045697
2.3173828125 0.00154564000809067 0.00154731309863347 0.00154563947626705
2.3203125 0.00154515232598739 0.00154682491311884 0.00154515180017765
2.3232421875 0.0015446603237988 0.00154633230914579 0.00154465980396396
2.326171875 0.00154416402341436 0.00154583531016527 0.00154416350951525
2.3291015625 0.00154366344683122 0.00154533393971395 0.00154366293882856
2.33203125 0.00154315861614801 0.00154482822140841 0.00154315811400237
2.3349609375 0.00154264955355885 0.00154431817893953 0.00154264905723069
2.337890625 0.00154213628134749 0.00154380383606704 0.00154213579079717
2.3408203125 0.00154161882188168 0.00154328521661422 0.00154161833706947
2.34375 0.00154109719760765 0.00154276234446279 0.00154109671849376
2.3466796875 0.00154057143104485 0.0015422352435479 0.0015405709575894
2.349609375 0.00154004154478073 0.00154170393785332 0.00154004107694382
2.3525390625 0.00153950756146577 0.00154116845140675 0.00153950709920745
2.35546875 0.00153896950380862 0.00154062880827526 0.0015389690470889
2.3583984375 0.00153842739457136 0.00154008503256091 0.00153842694335026
2.361328125 0.00153788125656497 0.00153953714839642 0.00153788081080247
2.3642578125 0.00153733111264484 0.00153898517994104 0.00153733067230096
2.3671875 0.00153677698570651 0.00153842915137652 0.00153677655074126
2.3701171875 0.00153621889868145 0.0015378690869032 0.00153621846905486
2.373046875 0.00153565687453302 0.00153730501073617 0.00153565645020515
2.3759765625 0.00153509093625251 0.00153673694710167 0.00153509051718348
2.37890625 0.00153452110685535 0.0015361649202334 0.00153452069300529
2.3818359375 0.00153394740937737 0.00153558895436917 0.00153394700070648
2.384765625 0.00153336986687117 0.00153500907374743 0.00153336946333973
2.3876953125 0.00153278850240269 0.00153442530260408 0.00153278810397102
2.390625 0.00153220333904776 0.00153383766516926 0.00153220294567625
2.3935546875 0.0015316143998888 0.00153324618566427 0.00153161401153794
2.396484375 0.00153102170801165 0.00153265088829864 0.00153102132464201
2.3994140625 0.00153042528650243 0.00153205179726717 0.00153042490807468
2.40234375 0.00152982515844458 0.00153144893674717 0.00152982478491946
2.4052734375 0.00152922134691584 0.00153084233089572 0.00152922097825423
2.408203125 0.00152861387498551 0.00153023200384704 0.00152861351114838
2.4111328125 0.00152800276571162 0.00152961797970992 0.00152800240666005
2.4140625 0.00152738804213829 0.00152900028256524 0.00152738768783348
2.4169921875 0.00152676972729312 0.00152837893646358 0.00152676937769641
2.419921875 0.0015261478441847 0.00152775396542286 0.00152614749925754
2.4228515625 0.00152552241580014 0.00152712539342613 0.00152552207550411
2.42578125 0.0015248934651027 0.00152649324441929 0.00152489312939954
2.4287109375 0.00152426101502957 0.00152585754230907 0.00152426068388113
2.431640625 0.00152362508848957 0.0015252183109609 0.00152362476185787
2.4345703125 0.0015229857083611 0.00152457557419694 0.0015229853862083
2.4375 0.00152234289749004 0.00152392935579416 0.00152234257977847
2.4404296875 0.00152169667868784 0.00152327967948243 0.00152169636537997
2.443359375 0.00152104707472964 0.00152262656894277 0.00152104676578813
2.4462890625 0.00152039410835259 0.00152197004780556 0.00152039380374027
2.44921875 0.00151973780225427 0.00152131013964883 0.00151973750193419
2.4521484375 0.0015190781790914 0.00152064686799665 0.00151907788302681
2.455078125 0.00151841526147877 0.00151998025631752 0.00151841496963319
2.4580078125 0.00151774907198869 0.00151931032802283 0.00151774878432593
2.4609375 0.00151707963315101 0.0015186371064654 0.00151707934963524
2.4638671875 0.0015164069674541 0.00151796061493803 0.00151640668804999
2.466796875 0.00151573109734727 0.00151728087667208 0.00151573082202013
2.4697265625 0.00151505204524528 0.00151659791483621 0.00151505177396133
2.47265625 0.00151436983353617 0.00151591175253501 0.00151436956626288
2.4755859375 0.00151368448459394 0.0015152224128078 0.00151368422130067
2.478515625 0.00151299602079887 0.00151452991862745 0.00151299576145774
2.4814453125 0.00151230446456939 0.00151383429289919 0.00151230420915666
2.484375 0.00151160983841157 0.0015131355584596 0.00151160958690973
2.4873046875 0.00151091216499567 0.00151243373807552 0.00151091191739665
2.490234375 0.00151021146727401 0.00151172885444311 0.00151021122358408
2.4931640625 0.00150950776866179 0.00151102093018701 0.001509507528909
2.49609375 0.00150880109331416 0.00151030998785952 0.00150880085755964
2.4990234375 0.00150809146654933 0.00150959604993999 0.00150809123490445
2.501953125 0.00150737891549348 0.00150887913883431 0.00150737868814569
2.5048828125 0.00150666347006077 0.00150815927687472 0.00150666324731233
2.5078125 0.00150594516443717 0.00150743648631981 0.0015059449467629
2.5107421875 0.00150522403931741 0.00150671078935511 0.00150522382744993
2.513671875 0.00150450014525843 0.00150598220809425 0.00150449994031248
2.5166015625 0.00150377354767095 0.00150525076458104 0.00150377335132212
2.51953125 0.00150304433418284 0.00150451648079289 0.00150304414891913
2.5224609375 0.00150231262537613 0.00150377937864623 0.00150231245484274
2.525390625 0.0015015785902133 0.00150303948000462 0.00150157843966747
2.5283203125 0.00150084246777984 0.00150229680669105 0.00150084234465864
2.53125 0.00150010459717046 0.00150155138050617 0.0015001045117405
2.5341796875 0.0014993654572213 0.00150080322325515 0.00149936542321282
2.537109375 0.00149862571697633 0.0015000523567873 0.00149862575199015
2.5400390625 0.00149788629573401 0.00149929880305402 0.00149788642104267
2.54296875 0.00149714842760089 0.00149854258419369 0.00149714866676091
2.5458984375 0.0014964137191624 0.00149778372265575 0.00149641409468468
2.548828125 0.00149568418033471 0.00149702224138156 0.00149568470767846
2.5517578125 0.00149496219941655 0.00149625816406814 0.00149496287801518
2.5546875 0.0014942504280168 0.00149549151555171 0.00149425123014251
2.5576171875 0.00149355154659963 0.00149472232236497 0.00149355240662469
2.560546875 0.00149286790386915 0.00149395061354483 0.00149286871234264
2.5634765625 0.00149220106514155 0.00149317642180058 0.00149220167286352
2.56640625 0.00149155135675361 0.00149239978519824 0.00149155159229151
2.5693359375 0.00149091753232694 0.0014916207495802 0.00149091723174629
2.572265625 0.00149029668435505 0.00149083937202542 0.00149029572596258
2.5751953125 0.00148968446719511 0.00149005572576956 0.00148968280020662
2.578125 0.00148907560149169 0.00148926990715164 0.00148907325865564
2.5810546875 0.00148846453835411 0.00148848204533555 0.00148846162861649
2.583984375 0.00148784611815299 0.00148769231576353 0.00148784280310097
2.5869140625 0.0014872160799275 0.00148690095851245 0.00148721254285907
2.58984375 0.00148657134429585 0.00148610830288821 0.00148656776130365
2.5927734375 0.001485910068549 0.00148531479960584 0.00148590658790197
2.595703125 0.00148523152668238 0.00148452106158269 0.00148522825850396
2.5986328125 0.00148453588828614 0.00148372791343583 0.00148453290316809
2.6015625 0.00148382396435863 0.00148293644782048 0.00148382129794385
2.6044921875 0.001483096968302 0.00148214808328997 0.00148309462877014
2.607421875 0.00148235631828945 0.00148136461297961 0.00148235429440263
2.6103515625 0.00148160348955497 0.00148058822610043 0.00148160175785347
2.61328125 0.00148083991397492 0.00147982147596839 0.00148083844450065
2.6162109375 0.0014800669188353 0.00147906716190684 0.0014800656792854
2.619140625 0.00147928569514246 0.00147832809310177 0.00147928465363674
2.6220703125 0.00147849728651817 0.00147760671753935 0.00147849641327172
2.625 0.00147770259135928 0.00147690463460929 0.0014777018595579
2.6279296875 0.0014769023727754 0.00147622206464413 0.00147690175890961
2.630859375 0.00147609727246082 0.00147555740699552 0.0014760967563171
2.6337890625 0.0014752878259693 0.00147490704883855 0.00147528739042231
2.63671875 0.00147447447783199 0.00147426555523541 0.00147447410853586
2.6396484375 0.00147365759563762 0.0014736262659248 0.00147365728067976
2.642578125 0.00147283748264505 0.00147298218023706 0.00147283721220103
2.6455078125 0.00147201438878278 0.00147232689967109 0.00147201415479384
2.6484375 0.00147118852005926 0.00147165538097338 0.00147118831594299
2.6513671875 0.00147036004650004 0.00147096433857975 0.00147035986689789
2.654296875 0.00146952910877076 0.00147025227113123 0.00146952894933195
2.6572265625 0.00146869582365833 0.00146951920090335 0.00146869568085756
2.66015625 0.00146786028857803 0.00146876626510168 0.0014678601595633
2.6630859375 0.00146702258526099 0.00146799528633019 0.00146702246772773
2.666015625 0.00146618278275916 0.00146720840498643 0.00146618267484664
2.6689453125 0.00146534093988629 0.00146640780852807 0.00146534084009287
2.671875 0.00146449710719561 0.00146559555803383 0.00146449701430967
2.6748046875 0.00146365132857889 0.00146477349456013 0.00146365124162274
2.677734375 0.00146280364255729 0.00146394320258461 0.00146280356074164
2.6806640625 0.00146195408332169 0.00146310600978474 0.00146195400600892
2.68359375 0.00146110268157047 0.00146226300715705 0.00146110260824489
2.6865234375 0.00146024946518334 0.00146141507848649 0.00146024939542724
2.689453125 0.00145939445976286 0.00146056293230785 0.00145939439323728
2.6923828125 0.00145853768906953 0.00145970713249503 0.00145853762549867
2.6953125 0.0014576791753709 0.00145884812559047 0.0014576791145297
2.6982421875 0.00145681893972179 0.0014579862641954 0.00145681888142589
2.701171875 0.00145595700218898 0.00145712182641995 0.00145595694628664
2.7041015625 0.0014550933820313 0.001456255031734 0.001455093328397
2.70703125 0.00145422809784408 0.00145538605369832 0.0014542280463733
2.7099609375 0.00145336116767477 0.00145451503008139 0.00145336111827984
2.712890625 0.00145249260911567 0.00145364207083485 0.00145249256172244
2.7158203125 0.00145162243937809 0.00145276726434316 0.00145162239392327
2.71875 0.00145075067535186 0.00145189068229852 0.00145075063178087
2.7216796875 0.00144987733365286 0.00145101238349002 0.00144987729191815
2.724609375 0.00144900243066122 0.00145013241674091 0.00144900239072085
2.7275390625 0.00144812598255177 0.00144925082318059 0.00144812594436836
2.73046875 0.00144724800531858 0.00144836763799912 0.00144724796885839
2.7333984375 0.00144636851479447 0.00144748289180028 0.00144636848002672
2.736328125 0.00144548752666677 0.00144659661164387 0.00144548749356308
2.7392578125 0.0014446050564899 0.00144570882184808 0.00144460502502384
2.7421875 0.00144372111969547 0.00144481954460651 0.0014437210898422
2.7451171875 0.00144283573160044 0.0014439288004626 0.0014428357033364
2.748046875 0.00144194890741362 0.00144303660867406 0.00144194888071632
2.7509765625 0.00144106066224096 0.00144214298749282 0.00144106063708881
2.75390625 0.0014401710110898 0.00144124795437998 0.00144017098746192
2.7568359375 0.00143927996887232 0.00144035152617072 0.00143927994674848
2.759765625 0.00143838755040836 0.00143945371920094 0.00143838752976883
2.7626953125 0.00143749377042768 0.00143855454940442 0.00143749375125321
2.765625 0.0014365986435719 0.00143765403238733 0.00143659862584357
2.7685546875 0.00143570218439595 0.00143675218348544 0.00143570216809525
2.771484375 0.00143480440736949 0.001435849017808 0.00143480439247816
2.7744140625 0.00143390532687789 0.00143494455027142 0.00143390531337796
2.77734375 0.00143300495722322 0.00143403879562518 0.00143300494509695
2.7802734375 0.001432103312625 0.00143313176847165 0.00143210330185489
2.783203125 0.00143120040722089 0.00143222348328144 0.00143120039778966
2.7861328125 0.00143029625506734 0.00143131395440513 0.00143029624695787
2.7890625 0.00142939087014006 0.00143040319608237 0.00142939086333544
2.7919921875 0.00142848426633454 0.0014294912224489 0.00142848426081803
2.794921875 0.0014275764574665 0.001428578047542 0.00142757645322153
2.7978515625 0.0014266674572723 0.00142766368530469 0.00142666745428246
2.80078125 0.00142575727940932 0.00142674814958911 0.00142575727765835
2.8037109375 0.00142484593745632 0.00142583145415909 0.00142484593692812
2.806640625 0.0014239334449138 0.00142491361269221 0.00142393344559243
2.8095703125 0.00142301981520437 0.00142399463878147 0.00142301981707401
2.8125 0.00142210506167301 0.00142307454593665 0.00142210506471801
2.8154296875 0.00142118919758747 0.00142215334758538 0.00142118920179231
2.818359375 0.00142027223613853 0.00142123105707409 0.00142027224148784
2.8212890625 0.00141935419044034 0.00142030768766875 0.00141935419691888
2.82421875 0.00141843507353074 0.0014193832525556 0.0014184350811234
2.8271484375 0.00141751489837154 0.00141845776484167 0.00141751490706336
2.830078125 0.00141659367784884 0.00141753123755537 0.00141659368762499
2.8330078125 0.00141567142477335 0.0014166036836469 0.00141567143561912
2.8359375 0.00141474815188066 0.0014156751159888 0.00141474816378149
2.8388671875 0.00141382387183159 0.00141474554737625 0.00141382388477303
2.841796875 0.00141289859721244 0.00141381499052756 0.00141289861118019
2.8447265625 0.00141197234053534 0.0014128834580845 0.00141197235551522
2.84765625 0.00141104511423856 0.00141195096261267 0.0014110451302165
2.8505859375 0.00141011693068674 0.0014110175166019 0.00141011694764883
2.853515625 0.0014091878021713 0.00141008313246655 0.00140918782010372
2.8564453125 0.00140825774091066 0.00140914782254592 0.00140825775979974
2.859375 0.00140732675905059 0.00140821159910451 0.00140732677888277
2.8623046875 0.0014063948686645 0.00140727447433246 0.00140639488942634
2.865234375 0.00140546208175376 0.00140633646034581 0.00140546210343196
2.8681640625 0.00140452841024798 0.00140539756918689 0.00140452843282934
2.87109375 0.00140359386600536 0.0014044578128246 0.0014035938894768
2.8740234375 0.00140265846081295 0.00140351720315481 0.00140265848516152
2.876953125 0.00140172220638698 0.00140257575200066 0.00140172223159985
2.8798828125 0.00140078511437319 0.00140163347111289 0.00140078514043762
2.8828125 0.00139984719634708 0.00140069037217018 0.00139984722325048
2.8857421875 0.00139890846381429 0.00139974646677948 0.00139890849154416
2.888671875 0.00139796892821085 0.00139880176647638 0.00139796895675481
2.8916015625 0.00139702860090351 0.00139785628272536 0.0013970286302493
2.89453125 0.00139608749319007 0.00139691002692021 0.00139608752332554
2.8974609375 0.00139514561629965 0.00139596301038432 0.00139514564721276
2.900390625 0.00139420298139303 0.00139501524437098 0.00139420301307185
2.9033203125 0.00139325959956293 0.00139406674006378 0.00139325963199564
2.90625 0.00139231548183436 0.00139311750857691 0.00139231551500925
2.9091796875 0.00139137063916489 0.00139216756095546 0.00139137067307035
2.912109375 0.00139042508244497 0.0013912169081758 0.00139042511706951
2.9150390625 0.00138947882249825 0.00139026556114588 0.00138947885783048
2.91796875 0.00138853187008189 0.00138931353070555 0.00138853190611052
2.9208984375 0.00138758423588684 0.00138836082762694 0.00138758427260069
2.923828125 0.00138663593053818 0.00138740746261473 0.00138663596792618
2.9267578125 0.00138568696459541 0.00138645344630649 0.00138568700264659
2.9296875 0.00138473734855277 0.00138549878927304 0.00138473738725625
2.9326171875 0.00138378709283953 0.00138454350201876 0.00138378713218455
2.935546875 0.00138283620782033 0.00138358759498189 0.00138283624779622
2.9384765625 0.00138188470379543 0.00138263107853489 0.00138188474439162
2.94140625 0.00138093259100109 0.00138167396298476 0.00138093263220711
2.9443359375 0.00137997987960981 0.00138071625857333 0.00137997992141529
2.947265625 0.00137902657973067 0.00137975797547765 0.00137902662212533
2.9501953125 0.00137807270140964 0.00137879912381024 0.00137807274438331
2.953125 0.00137711825462985 0.00137783971361947 0.00137711829817245
2.9560546875 0.00137616324931194 0.00137687975488984 0.00137616329341348
2.958984375 0.00137520769531434 0.00137591925754235 0.00137520773996493
2.9619140625 0.00137425160243355 0.00137495823143476 0.0013742516476234
2.96484375 0.00137329498040451 0.00137399668636195 0.0013732950261239
2.9677734375 0.00137233783890081 0.00137303463205624 0.00137233788514014
2.970703125 0.00137138018753508 0.00137207207818769 0.00137138023428484
2.9736328125 0.00137042203585924 0.00137110903436442 0.00137042208310999
2.9765625 0.00136946339336482 0.00137014551013295 0.00136946344110721
2.9794921875 0.00136850426948323 0.00136918151497847 0.00136850431770802
2.982421875 0.00136754467358611 0.00136821705832521 0.00136754472228414
2.9853515625 0.00136658461498559 0.00136725214953671 0.00136658466414779
2.98828125 0.0013656241029346 0.00136628679791616 0.00136562415255197
2.9912109375 0.00136466314662716 0.00136532101270669 0.00136466319669081
2.994140625 0.00136370175519868 0.0013643548030917 0.0013637018056998
2.9970703125 0.00136273993772629 0.00136338817819518 0.00136273998865615
3 0.00136177770322906 0.00136242114708198 0.00136177775457901


==> Results/EnergyBurgers_Ros_r10_m8.txt <==
t Energy_EulerExpmv Energy_RK2Expmv Energy_RK3Expmv
0 0.00158314349441153 0.00158314349441153 0.00158314349441153
0.01171875 0.00158309518270663 0.00158311329744484 0.00158309518231661
0.0234375 0.00158304687274783 0.0015830831000833 0.0015830468718124
0.03515625 0.00158299856254517 0.0015830529009583 0.00158299856090894
0.046875 0.00158295025010862 0.001583022698701 0.00158295024761618
0.05859375 0.00158290193344756 0.00158299249194188 0.00158290192994339
0.0703125 0.00158285361057012 0.00158296227931034 0.00158285360589861
0.08203125 0.00158280527948264 0.00158293205943421 0.00158280527348803
0.09375 0.00158275693818909 0.00158290183093939 0.00158275693071539
0.10546875 0.00158270858469044 0.00158287159244941 0.00158270857558145
0.1171875 0.00158266021698409 0.00158284134258495 0.00158266020608334
0.12890625 0.0015826118330633 0.00158281107996346 0.00158261182021396
0.140625 0.00158256343091652 0.0015827808031987 0.00158256341596145
0.15234375 0.00158251500852688 0.00158275051090032 0.0015825149913085
0.1640625 0.00158246656387149 0.00158272020167337 0.0015824665442318
0.17578125 0.00158241809492092 0.00158268987411792 0.00158241807270143
0.1875 0.00158236959963851 0.00158265952682857 0.00158236957468021
0.19921875 0.00158232107597978 0.001582629158394 0.00158232104812308
0.2109375 0.0015822725218918 0.00158259876739651 0.0015822724909765
0.22265625 0.00158222393531255 0.00158256835241159 0.0015822239011778
0.234375 0.00158217531417027 0.00158253791200738 0.00158217527665453
0.24609375 0.00158212665638284 0.00158250744474427 0.00158212661532381
0.2578125 0.00158207795985707 0.00158247694917437 0.00158207791509167
0.26953125 0.00158202922248807 0.00158244642384104 0.00158202917385239
0.28125 0.00158198044215856 0.00158241586727839 0.00158198038948781
0.29296875 0.00158193161673818 0.00158238527801076 0.00158193155986664
0.3046875 0.00158188274408279 0.00158235465455223 0.00158188268284377
0.31640625 0.00158183382203375 0.0015823239954061 0.00158183375625954
0.328125 0.00158178484841723 0.00158229329906433 0.00158178477793904
0.33984375 0.00158173582104341 0.00158226256400703 0.00158173574569135
0.3515625 0.00158168673770581 0.0015822317887019 0.00158168665730879
0.36328125 0.00158163759618045 0.00158220097160365 0.00158163751056618
0.375 0.00158158839422512 0.00158217011115346 0.00158158830322002
0.38671875 0.00158153912957854 0.00158213920577836 0.00158153903300772
0.3984375 0.00158148979995961 0.00158210825389066 0.00158148969764678
0.41015625 0.00158144040306651 0.00158207725388731 0.00158144029483396
0.421875 0.00158139093657589 0.00158204620414931 0.0015813908222444
0.43359375 0.001581341398142 0.00158201510304103 0.0015813412775308
0.4453125 0.00158129178539578 0.00158198394890957 0.00158129165832249
0.45703125 0.00158124209594398 0.00158195274008412 0.00158124196222454
0.46875 0.00158119232736818 0.0015819214748752 0.00158119218681681
0.48046875 0.00158114247722388 0.00158189015157403 0.001581142329653
0.4921875 0.0015810925430395 0.00158185876845174 0.00158109238825965
0.50390625 0.00158104252231536 0.00158182732375867 0.00158104236013517
0.515625 0.00158099241252267 0.00158179581572357 0.00158099224274876
0.52734375 0.00158094221110245 0.00158176424255284 0.00158094203353936
0.5390625 0.00158089191546442 0.00158173260242971 0.00158089172991459
0.55078125 0.00158084152298593 0.00158170089351339 0.00158084132924955
0.5625 0.00158079103101074 0.00158166911393826 0.00158079082888574
0.57421875 0.0015807404368479 0.0015816372618129 0.00158074022612982
0.5859375 0.00158068973777043 0.00158160533521929 0.00158068951825239
0.59765625 0.00158063893101417 0.00158157333221178 0.00158063870248673
0.609375 0.00158058801377637 0.00158154125081615 0.0015805877760275
0.62109375 0.00158053698321442 0.00158150908902864 0.0015805367360294
0.6328125 0.00158048583644445 0.00158147684481487 0.00158048557960574
0.64453125 0.00158043457053986 0.00158144451610881 0.00158043430382707
0.65625 0.00158038318252988 0.00158141210081167 0.00158038290571964
0.66796875 0.00158033166939807 0.00158137959679073 0.00158033138226391
0.6796875 0.00158028002808064 0.00158134700187822 0.00158027973039296
0.69140625 0.00158022825546495 0.00158131431387004 0.00158022794699083
0.703125 0.0015801763483877 0.00158128153052456 0.00158017602889087
0.71484375 0.00158012430363327 0.00158124864956125 0.00158012397287394
0.7265625 0.00158007211793186 0.00158121566865936 0.00158007177566663
0.73828125 0.00158001978795763 0.00158118258545654 0.00158001943393938
0.75 0.00157996731032676 0.00158114939754731 0.00157996694430451
0.76171875 0.00157991468159541 0.00158111610248163 0.00157991430331421
0.7734375 0.00157986189825766 0.00158108269776329 0.00157986150745844
0.78515625 0.00157980895674332 0.00158104918084827 0.00157980855316276
0.796875 0.00157975585341567 0.00158101554914309 0.00157975543678607
0.80859375 0.00157970258456912 0.00158098180000302 0.00157970215461826
0.8203125 0.00157964914642681 0.00158094793073026 0.00157964870287776
0.83203125 0.00157959553513801 0.00158091393857203 0.00157959507770901
0.84375 0.00157954174677555 0.00158087982071861 0.00157954127517983
0.85546875 0.00157948777733304 0.00158084557430127 0.00157948729127866
0.8671875 0.00157943362272202 0.00158081119639012 0.0015794331219117
0.87890625 0.00157937927876902 0.00158077668399187 0.00157937876289994
0.890625 0.00157932474121243 0.00158074203404751 0.00157932420997604
0.90234375 0.00157927000569925 0.00158070724342985 0.00157926945878111
0.9140625 0.00157921506778177 0.00158067230894103 0.00157921450486129
0.92578125 0.00157915992291403 0.00158063722730981 0.00157915934366429
0.9375 0.00157910456644812 0.00158060199518884 0.00157910397053564
0.94921875 0.00157904899363038 0.00158056660915175 0.0015790483807149
0.9609375 0.00157899319959736 0.00158053106569014 0.00157899256933158
0.97265625 0.00157893717937166 0.00158049536121039 0.001578936531401
0.984375 0.0015788809278575 0.00158045949203035 0.00157888026181982
0.99609375 0.00157882443983614 0.00158042345437589 0.0015788237553615
1.0078125 0.00157876770996108 0.00158038724437724 0.0015787670066714
1.01953125 0.00157871073275297 0.00158035085806521 0.00157871001026181
1.03125 0.0015786535025944 0.00158031429136714 0.00157865276050655
1.04296875 0.00157859601372426 0.00158027754010276 0.0015785952516355
1.0546875 0.00157853826023198 0.00158024059997974 0.00157853747772868
1.06640625 0.00157848023605137 0.0015802034665891 0.00157847943271016
1.078125 0.00157842193495421 0.00158016613540031 0.00157842111034159
1.08984375 0.00157836335054348 0.0015801286017562 0.00157836250421543
1.1015625 0.00157830447624623 0.00158009086086757 0.00157830360774782
1.11328125 0.00157824530530612 0.00158005290780749 0.00157824441417102
1.125 0.00157818583077549 0.00158001473750537 0.00157818491652555
1.13671875 0.00157812604550704 0.00157997634474062 0.00157812510765183
1.1484375 0.00157806594214505 0.00157993772413602 0.00157806498018134
1.16015625 0.00157800551311615 0.00157989887015072 0.00157800452652734
1.171875 0.00157794475061945 0.00157985977707278 0.00157794373887507
1.18359375 0.00157788364661625 0.00157982043901137 0.00157788260917135
1.1953125 0.00157782219281905 0.00157978084988847 0.00157782112911359
1.20703125 0.00157776038068 0.00157974100343008 0.00157775929013815
1.21875 0.00157769820137854 0.00157970089315693 0.00157769708340806
1.23046875 0.00157763564580843 0.00157966051237463 0.00157763449979988
1.2421875 0.00157757270456392 0.00157961985416318 0.00157757152988993
1.25390625 0.00157750936792502 0.00157957891136588 0.00157750816393945
1.265625 0.00157744562584197 0.00157953767657754 0.00157744439187905
1.27734375 0.00157738146791855 0.00157949614213189 0.00157738020329198
1.2890625 0.00157731688339446 0.00157945430008822 0.00157731558739642
1.30078125 0.00157725186112647 0.00157941214221718 0.00157725053302658
1.3125 0.00157718638956827 0.00157936965998552 0.00157718502861252
1.32421875 0.00157712045674906 0.00157932684453998 0.00157711906215862
1.3359375 0.00157705405025058 0.00157928368668986 0.00157705262122057
1.34765625 0.00157698715718257 0.00157924017688859 0.00157698569288073
1.359375 0.00157691976415645 0.00157919630521388 0.00157691826372174
1.37109375 0.00157685185725718 0.00157915206134647 0.00157685031979824
1.3828125 0.00157678342201292 0.00157910743454734 0.00157678184660652
1.39453125 0.00157671444336259 0.00157906241363329 0.00157671282905183
1.40625 0.0015766449056208 0.00157901698695058 0.00157664325141333
1.41796875 0.00157657479244021 0.00157897114234663 0.0015765730973062
1.4296875 0.00157650408677082 0.00157892486713957 0.00157650234964086
1.44140625 0.0015764327708161 0.00157887814808528 0.00157643099057888
1.453125 0.00157636082598543 0.00157883097134184 0.00157635900148532
1.46484375 0.00157628823284273 0.00157878332243109 0.00157628636287709
1.4765625 0.00157621497105059 0.001578735186197 0.00157621305436691
1.48828125 0.00157614101930972 0.00157868654676046 0.00157613905460253
1.5 0.00157606635529297 0.00157863738747022 0.00157606434120048
1.51171875 0.00157599095557353 0.00157858769084953 0.00157598889067397
1.5234375 0.00157591479554644 0.00157853743853798 0.00157591267835414
1.53515625 0.00157583784934287 0.00157848661122802 0.00157583567830394
1.546875 0.00157576008973616 0.00157843518859558 0.00157575786322381
1.55859375 0.00157568148803875 0.00157838314922417 0.00157567920434815
1.5703125 0.00157560201398874 0.00157833047052146 0.00157559967133145
1.58203125 0.00157552163562503 0.0015782771286278 0.00157551923212285
1.59375 0.00157544031914929 0.0015782230983153 0.00157543785282752
1.60546875 0.00157535802877333 0.00157816835287663 0.00157535549755336
1.6171875 0.0015752747265497 0.00157811286400199 0.00157527212824081
1.62890625 0.00157519037218332 0.00157805660164276 0.00157518770447366
1.640625 0.00157510492282152 0.00157799953386014 0.00157510218326805
1.65234375 0.00157501833281929 0.00157794162665656 0.00157501551883666
1.6640625 0.00157493055347615 0.00157788284378757 0.00157492766232426
1.67578125 0.00157484153274035 0.00157782314655134 0.00157483856151049
1.6875 0.00157475121487519 0.00157776249355241 0.00157474816047448
1.69921875 0.00157465954008161 0.00157770084043594 0.00157465639921551
1.7109375 0.0015745664440696 0.00157763813958768 0.0015745632132222
1.72265625 0.00157447185756995 0.00157757433979434 0.00157446853298162
1.734375 0.0015743757057757 0.00157750938585771 0.00157437228341774
1.74609375 0.00157427790770074 0.00157744321815488 0.00157427438324643
1.7578125 0.00157417837543994 0.00157737577213501 0.00157417474423141
1.76953125 0.00157407701331183 0.0015773069777414 0.00157407327032191
1.78125 0.00157397371686019 0.00157723675874498 0.00157396985664829
1.79296875 0.00157386837168504 0.00157716503197237 0.00157386438834589
1.8046875 0.00157376085206597 0.00157709170640772 0.00157375673916963
1.81640625 0.00157365101933029 0.00157701668214267 0.00157364676985151
1.828125 0.00157353871990481 0.00157693984914221 0.00157353432613916
1.83984375 0.00157342378297076 0.00157686108578657 0.00157341923643415
1.8515625 0.00157330601761421 0.00157678025713789 0.00157330130892094
1.86328125 0.00157318520932407 0.00157669721286709 0.00157318032803681
1.875 0.00157306111562954 0.0015766117847573 0.00157305605007105
1.88671875 0.00157293346057315 0.00157652378367517 0.00157292819758433
1.8984375 0.00157280192756191 0.00157643299586715 0.0015727964521815
1.91015625 0.00157266614988254 0.00157633917839001 0.00157266044490896
1.921875 0.00157252569773861 0.00157624205341696 0.00157251974311047
1.93359375 0.00157238005995611 0.00157614130106274 0.00157237383185515
1.9453125 0.00157222861737207 0.00157603655022282 0.0015722220869157
1.95703125 0.00157207060325969 0.00157592736669308 0.00157206373463922
1.96875 0.00157190504407206 0.00157581323746466 0.00157189779207284
1.98046875 0.00157173067203408 0.00157569354945825 0.00157172297916215
1.9921875 0.00157154580154742 0.00157556755984627 0.00157153759560628
2.00390625 0.00157134816718913 0.0015754343530729 0.00157133936107229
2.015625 0.00157113473562628 0.00157529277594974 0.0015711252318923
2.02734375 0.00157090152706184 0.00157514133567694 0.00157089122961562
2.0390625 0.00157064350596969 0.00157497803562428 0.00157063233895176
2.05078125 0.00157035460928461 0.00157480011277577 0.00157034253927245
2.0625 0.0015700279565391 0.00157460364102768 0.00157001501054655
2.07421875 0.00156965623069882 0.00157438300413578 0.00156964250225473
2.0859375 0.00156923215520185 0.00157413035500241 0.00156921779513226
2.09765625 0.00156874895742718 0.00157383535223445 0.00156873415245968
2.109375 0.00156820072083859 0.00157348556838713 0.00156818566766923
2.12109375 0.00156758257630405 0.00157306777934671 0.00156756745897675
2.1328125 0.001566890737893 0.00157256982990196 0.00156687571315302
2.14453125 0.00156612242480213 0.00157198229958421 0.00156610761612839
2.15625 0.001565275721564 0.00157129925801304 0.0015652612199047
2.16796875 0.00156434942036624 0.00157051798306522 0.00156433528872382
2.1796875 0.00156334287350738 0.00156963806883299 0.00156332915290572
2.19140625 0.00156225586916573 0.00156866046546959 0.00156224258440866
2.203125 0.00156108853338678 0.00156758676734371 0.0015610756978472
2.21484375 0.00155984125568344 0.00156641880449221 0.00155982887493148
2.2265625 0.00155851463358052 0.00156515845754504 0.0015585027079618
2.23828125 0.00155710943133961 0.00156380759644492 0.00155709795772732
2.25 0.00155562654886582 0.00156236807248643 0.00155561552181673
2.26171875 0.00155406699777381 0.00156084172643184 0.00155405641027957
2.2734375 0.00155243188247113 0.00155923039743184 0.00155242172644581
2.28515625 0.00155072238479934 0.00155753592845026 0.00155071265140042
2.296875 0.00154893975126051 0.00155576016814947 0.00154893043110599
2.30859375 0.00154708528218371 0.00155390497030374 0.00154707636550491
2.3203125 0.00154516032239957 0.00155197219177178 0.00154515179915344
2.33203125 0.00154316625312645 0.0015499636897549 0.00154315811308176
2.34375 0.00154110448485809 0.00154788131878848 0.0015410967176639
2.35546875 0.00153897645109722 0.00154572692772321 0.00153896904633893
2.3671875 0.00153678360281601 0.00154350235683529 0.00153677655006191
2.37890625 0.0015345274035481 0.00154120943513593 0.00153452069238862
2.390625 0.00153220932503443 0.00153884997791137 0.00153220294511541
2.40234375 0.00152983084335765 0.00153642578450263 0.00152982478440851
2.4140625 0.00152739343550954 0.00153393863632155 0.00152738768736724
2.42578125 0.00152489857634396 0.00153139029509307 0.00152489312897348
2.4375 0.00152234773587631 0.00152878250131011 0.00152234257938862
2.44921875 0.00151974237690569 0.00152611697288587 0.00151973750157702
2.4609375 0.00151708395299668 0.00152339540398804 0.00151707934930756
2.47265625 0.00151437390716797 0.00152061946403953 0.00151436956596148
2.484375 0.00151161367332411 0.00151779079687114 0.00151160958662968
2.49609375 0.00150880469176826 0.00151491102001226 0.00150880085728525
2.5078125 0.00150594850114163 0.00151198172410681 0.00150594494641626
2.51953125 0.00150304724172787 0.00150900447244246 0.00150304414803962
2.53125 0.00150010625509781 0.00150598080058218 0.00150010450685246
2.54296875 0.00149714586918291 0.00150291221608807 0.00149714862036326
2.5546875 0.0014942394198785 0.0014998001983283 0.00149425073713663
2.56640625 0.00149154721623022 0.00149664619835875 0.00149154846546214
2.578125 0.00148911564362448 0.00149345163887173 0.00148906536009017
2.58984375 0.00148663430099698 0.0014902179142048 0.00148655935305883
2.6015625 0.00148387013441772 0.00148694639040343 0.00148381601269515
2.61328125 0.00148086493671995 0.00148363840533159 0.0014808358480787
2.625 0.00147771488183364 0.00148029526882527 0.00147770071031953
2.63671875 0.00147448058985219 0.00147691826288396 0.00147447362185817
2.6484375 0.00147119183952384 0.00147350864189589 0.00147118811388828
2.66015625 0.00146786234938149 0.00147006763289307 0.00146786007648506
2.671875 0.00146449857055486 0.00146659643583259 0.00146449698032588
2.68359375 0.00146110382784622 0.00146309622390094 0.00146110259437714
2.6953125 0.00145768012386723 0.00145956814383843 0.00145767910886751
2.70703125 0.00145422890070688 0.00145601331628104 0.00145422804404777
2.71875 0.00145075135689208 0.00145243283611745 0.00145075063080946
2.73046875 0.00144724857831544 0.0014488277728591 0.00144724796843637
2.7421875 0.00144372159211556 0.00144519917102177 0.0014437210896438
2.75390625 0.00144017138884534 0.00144154805051763 0.00144017098735553
2.765625 0.00143659893165024 0.00143787540705807 0.00143659862577606
2.77734375 0.00143300516014929 0.00143418221256982 0.00143300494504683
2.7890625 0.00142939099216649 0.00143046941563263 0.00142939086329398
2.80078125 0.00142575732459579 0.00142673794195783 0.00142575727762192
2.8125 0.00142210503392061 0.0014229886949536 0.00142210506468506
2.82421875 0.00141843497659812 0.00141922255648099 0.0014184350810932
2.8359375 0.00141474798939276 0.00141544038803659 0.00141474816375364
2.84765625 0.00141104488969231 0.00141164303289922 0.00141104513019075
2.859375 0.00140732647581943 0.00140783132047194 0.00140732677885894
2.87109375 0.00140359352734313 0.00140400607567958 0.00140359388945474
2.8828125 0.00139984680539167 0.00140016814018774 0.00139984722323003
2.89453125 0.00139608705296694 0.00139631842186635 0.0013960875233066
2.90625 0.00139231499525994 0.00139245801372305 0.00139231551499169
2.91796875 0.00138853133996688 0.00138858849015761 0.00138853190609424
2.9296875 0.00138473677760539 0.00138471267599011 0.00138473738724115
2.94140625 0.00138093198183021 0.00138083673241467 0.00138093263219309
2.953125 0.00137711760974806 0.00137697600983415 0.00137711829815944
2.96484375 0.00137329430223111 0.00137317125947381 0.00137329502611181
2.9765625 0.00136946268422877 0.0013695262996891 0.00136946344109597
2.98828125 0.00136562336507732 0.00136623583318994 0.00136562415254151
3 0.00136177693880722 0.00136333709927433 0.00136177775456927


==> Results/EnergyBurgers_Ros_r10_m9.txt <==
t Energy_EulerExpmv Energy_RK2Expmv Energy_RK3Expmv
0 0.00158314349441153 0.00158314349441153 0.00158314349441153
0.005859375 0.00158311933808595 0.00158312386685796 0.00158311933804084
0.01171875 0.00158309518241654 0.00158310423957798 0.00158309518231661
0.017578125 0.00158307102715451 0.00158308461236165 0.00158307102699005
0.0234375 0.00158304687205112 0.00158306498499909 0.00158304687181241
0.029296875 0.00158302271685762 0.00158304535728036 0.00158302271653495
0.03515625 0.00158299856132529 0.00158302572899557 0.00158299856090895
0.041015625 0.00158297440520535 0.00158300609993474 0.00158297440468563
0.046875 0.001582950248249 0.0015829864698879 0.00158295024761619
0.052734375 0.00158292609020739 0.00158296683864499 0.00158292608945176
0.05859375 0.00158290193083157 0.00158294720599586 0.0015829019299434
0.064453125 0.00158287776987251 0.00158292757173029 0.00158287776884207
0.0703125 0.00158285360708105 0.00158290793563795 0.00158285360589862
0.076171875 0.00158282944220792 0.00158288829750838 0.00158282944086375
0.08203125 0.00158280527500367 0.00158286865713097 0.00158280527348803
0.087890625 0.00158278110521871 0.00158284901429497 0.00158278110352185
0.09375 0.00158275693260324 0.00158282936878944 0.0015827569307154
0.099609375 0.00158273275690726 0.00158280972040328 0.00158273275481868
0.10546875 0.00158270857788055 0.00158279006892514 0.00158270857558146
0.111328125 0.00158268439527265 0.0015827704141435 0.00158268439275326
0.1171875 0.00158266020883281 0.00158275075584657 0.00158266020608334
0.123046875 0.00158263601831004 0.00158273109382232 0.00158263601532068
0.12890625 0.00158261182345302 0.00158271142785844 0.00158261182021396
0.134765625 0.00158258762401012 0.00158269175774235 0.00158258762051154
0.140625 0.00158256341972938 0.00158267208326116 0.00158256341596144
0.146484375 0.00158253921035847 0.00158265240420166 0.00158253920631132
0.15234375 0.0015825149956447 0.00158263272035032 0.00158251499130848
0.158203125 0.00158249077533498 0.00158261303149324 0.00158249077069981
0.1640625 0.00158246654917579 0.00158259333741616 0.00158246654423179
0.169921875 0.0015824423169132 0.00158257363790444 0.00158244231165045
0.17578125 0.00158241807829283 0.00158255393274304 0.00158241807270141
0.181640625 0.0015823938330598 0.00158253422171649 0.00158239382712977
0.1875 0.00158236958095877 0.0015825145046089 0.00158236957468017
0.193359375 0.00158234532173387 0.00158249478120392 0.00158234531509673
0.19921875 0.00158232105512871 0.00158247505128474 0.00158232104812304
0.205078125 0.00158229678088634 0.00158245531463405 0.00158229677350212
0.2109375 0.00158227249874926 0.00158243557103405 0.00158227249097645
0.216796875 0.00158224820845935 0.00158241582026643 0.0015822482002879
0.22265625 0.00158222390975791 0.00158239606211231 0.00158222390117774
0.228515625 0.00158219960238559 0.00158237629635228 0.0015821995933866
0.234375 0.00158217528608239 0.00158235652276635 0.00158217527665447
0.240234375 0.00158215096058764 0.00158233674113394 0.00158215095072064
0.24609375 0.00158212662563999 0.00158231695123386 0.00158212661532373
0.251953125 0.00158210228097737 0.0015822971528443 0.00158210227020166
0.2578125 0.00158207792633697 0.00158227734574279 0.00158207791509159
0.263671875 0.00158205356145522 0.00158225752970622 0.00158205354972992
0.26953125 0.00158202918606779 0.00158223770451078 0.00158202917385229
0.275390625 0.00158200479990954 0.00158221786993195 0.00158200478719355
0.28125 0.00158198040271451 0.00158219802574452 0.0015819803894877
0.287109375 0.00158195599421592 0.00158217817172253 0.00158195598046792
0.29296875 0.00158193157414609 0.00158215830763926 0.00158193155986652
0.298828125 0.00158190714223649 0.0015821384332672 0.00158190712741492
0.3046875 0.00158188269821765 0.00158211854837808 0.00158188268284363
0.310546875 0.00158185824181921 0.00158209865274278 0.00158185822588224
0.31640625 0.00158183377276981 0.00158207874613137 0.00158183375625939
0.322265625 0.00158180929079714 0.00158205882831304 0.00158180927370271
0.328125 0.00158178479562789 0.00158203889905613 0.00158178477793887
0.333984375 0.00158176028698773 0.00158201895812808 0.00158176026869349
0.33984375 0.00158173576460128 0.0015819990052954 0.00158173574569116
0.345703125 0.00158171122819208 0.00158197904032368 0.00158171120865539
0.3515625 0.00158168667748259 0.00158195906297754 0.00158168665730859
0.357421875 0.00158166211219414 0.00158193907302063 0.00158166209137206
0.36328125 0.00158163753204693 0.0015819190702156 0.00158163751056596
0.369140625 0.00158161293675999 0.00158189905432407 0.00158161291460927
0.375 0.00158158832605114 0.00158187902510664 0.00158158830321978
0.380859375 0.001581563699637 0.00158185898232282 0.00158156367611407
0.38671875 0.00158153905723295 0.00158183892573104 0.00158153903300746
0.392578125 0.00158151439855309 0.00158181885508863 0.00158151437361402
0.3984375 0.00158148972331021 0.00158179877015178 0.0015814896976465
0.404296875 0.00158146503121582 0.00158177867067553 0.00158146500481635
0.41015625 0.00158144032198004 0.00158175855641372 0.00158144029483366
0.416015625 0.00158141559531163 0.00158173842711904 0.00158141556740713
0.421875 0.00158139085091795 0.00158171828254289 0.00158139082224408
0.427734375 0.00158136608850493 0.00158169812243546 0.00158136605905038
0.43359375 0.00158134130777704 0.00158167794654566 0.00158134127753045
0.439453125 0.00158131650843725 0.00158165775462111 0.00158131647738723
0.4453125 0.00158129169018704 0.00158163754640807 0.00158129165832212
0.451171875 0.00158126685272631 0.00158161732165149 0.001581266820035
0.45703125 0.00158124199575343 0.00158159708009493 0.00158124196222415
0.462890625 0.00158121711896513 0.00158157682148055 0.00158121708458626
0.46875 0.00158119222205651 0.00158155654554909 0.00158119218681639
0.474609375 0.00158116730472103 0.00158153625203982 0.00158116726860792
0.48046875 0.00158114236665043 0.00158151594069056 0.00158114232965255
0.486328125 0.00158111740753473 0.00158149561123758 0.00158111736964023
0.4921875 0.0015810924270622 0.00158147526341566 0.00158109238825917
0.498046875 0.00158106742491932 0.00158145489695798 0.00158106738519579
0.50390625 0.00158104240079072 0.00158143451159616 0.00158104236013466
0.509765625 0.0015810173543592 0.00158141410706018 0.00158101731275853
0.515625 0.00158099228530567 0.00158139368307837 0.00158099224274822
0.521484375 0.00158096719330911 0.00158137323937739 0.00158096714978266
0.52734375 0.00158094207804653 0.00158135277568219 0.0015809420335388
0.533203125 0.00158091693919298 0.00158133229171598 0.0015809168936916
0.5390625 0.00158089177642144 0.00158131178720019 0.00158089172991399
0.544921875 0.00158086658940286 0.00158129126185447 0.00158086654187684
0.55078125 0.00158084137780606 0.0015812707153966 0.00158084132924892
0.556640625 0.00158081614129776 0.00158125014754255 0.00158081609169685
0.5625 0.00158079087954247 0.00158122955800633 0.00158079082888508
0.568359375 0.0015807655922025 0.00158120894650007 0.00158076554047584
0.57421875 0.0015807402789379 0.0015811883127339 0.00158074022612912
0.580078125 0.00158071493940645 0.00158116765641597 0.0015807148855026
0.5859375 0.00158068957326359 0.00158114697725238 0.00158068951825165
0.591796875 0.00158066418016236 0.00158112627494719 0.00158066412402924
0.59765625 0.00158063875975343 0.00158110554920231 0.00158063870248595
0.603515625 0.001580613311685 0.00158108479971755 0.00158061325326989
0.609375 0.00158058783560276 0.00158106402619052 0.00158058777602669
0.615234375 0.00158056233114988 0.00158104322831662 0.00158056227039941
0.62109375 0.00158053679796693 0.00158102240578899 0.00158053673602854
0.626953125 0.00158051123569186 0.00158100155829848 0.00158051117255196
0.6328125 0.00158048564395996 0.00158098068553361 0.00158048557960484
0.638671875 0.00158046002240379 0.00158095978718052 0.00158045995681966
0.64453125 0.00158043437065312 0.00158093886292295 0.00158043430382613
0.650390625 0.00158040868833496 0.00158091791244217 0.00158040862025111
0.65625 0.00158038297507341 0.00158089693541696 0.00158038290571865
0.662109375 0.00158035723048969 0.00158087593152357 0.00158035715984986
0.66796875 0.00158033145420206 0.00158085490043564 0.00158033138226288
0.673828125 0.00158030564582574 0.0015808338418242 0.00158030557257286
0.6796875 0.00158027980497292 0.00158081275535762 0.00158027973039188
0.685546875 0.00158025393125268 0.00158079164070154 0.00158025385532889
0.69140625 0.00158022802427089 0.00158077049751881 0.0015802279469897
0.697265625 0.00158020208363024 0.00158074932546951 0.00158020200497687
0.703125 0.00158017610893013 0.00158072812421083 0.00158017602888968
0.708984375 0.00158015009976663 0.00158070689339706 0.00158015001832411
0.71484375 0.00158012405573241 0.00158068563267952 0.0015801239728727
0.720703125 0.00158009797641669 0.00158066434170655 0.00158009789212458
0.7265625 0.00158007186140521 0.00158064302012339 0.00158007177566534
0.732421875 0.0015800457102801 0.00158062166757219 0.00158004562307702
0.73828125 0.00158001952261989 0.00158060028369191 0.00158001943393803
0.744140625 0.00157999329799942 0.00158057886811829 0.00157999320782308
0.75 0.00157996703598975 0.00158055742048382 0.0015799669443031
0.755859375 0.00157994073615815 0.00158053594041761 0.00157994064294525
0.76171875 0.00157991439806798 0.0015805144275454 0.00157991430331274
0.767578125 0.00157988802127865 0.00158049288148948 0.00157988792496488
0.7734375 0.00157986160534556 0.00158047130186861 0.00157986150745691
0.779296875 0.00157983514982 0.00158044968829798 0.00157983505034001
0.78515625 0.00157980865424912 0.00158042804038916 0.00157980855316117
0.791015625 0.0015797821181758 0.00158040635775 0.00157978201546315
0.796875 0.00157975554113865 0.00158038463998459 0.00157975543678441
0.802734375 0.00157972892267187 0.00158036288669318 0.00157972881665901
0.80859375 0.00157970226230519 0.00158034109747214 0.00157970215461653
0.814453125 0.00157967555956381 0.00158031927191386 0.00157967545018204
0.8203125 0.00157964881396832 0.00158029740960668 0.00157964870287596
0.826171875 0.00157962202503459 0.00158027551013487 0.00157962191221401
0.83203125 0.00157959519227371 0.00158025357307846 0.00157959507770714
0.837890625 0.00157956831519191 0.00158023159801328 0.00157956819886139
0.84375 0.00157954139329044 0.00158020958451079 0.00157954127517788
0.849609375 0.00157951442606552 0.00158018753213805 0.00157951430615266
0.85546875 0.00157948741300823 0.00158016544045763 0.00157948729127664
0.861328125 0.00157946035360442 0.00158014330902754 0.0015794602300355
0.8671875 0.00157943324733462 0.00158012113740111 0.0015794331219096
0.873046875 0.00157940609367395 0.00158009892512697 0.00157940596637388
0.87890625 0.001579378892092 0.00158007667174889 0.00157937876289776
0.884765625 0.00157935164205274 0.00158005437680576 0.00157935151094503
0.890625 0.00157932434301444 0.00158003203983145 0.00157932420997377
0.896484375 0.00157929699442954 0.00158000966035475 0.00157929685943624
0.90234375 0.00157926959574455 0.00157998723789925 0.00157926945877874
0.908203125 0.00157924214639992 0.00157996477198328 0.00157924200744157
0.9140625 0.00157921464583 0.00157994226211976 0.00157921450485884
0.919921875 0.00157918709346282 0.00157991970781617 0.0015791869504584
0.92578125 0.00157915948872008 0.00157989710857438 0.00157915934366174
0.931640625 0.00157913183101694 0.00157987446389059 0.00157913168388382
0.9375 0.00157910411976197 0.00157985177325519 0.00157910397053299
0.943359375 0.00157907635435699 0.0015798290361527 0.00157907620301086
0.94921875 0.00157904853419693 0.0015798062520616 0.00157904838071215
0.955078125 0.00157902065866974 0.00157978342045427 0.00157902050302458
0.9609375 0.00157899272715623 0.00157976054079681 0.00157899256932873
0.966796875 0.00157896473902995 0.001579737612549 0.00157896457899792
0.97265625 0.00157893669365701 0.0015797146351641 0.00157893653139804
0.978515625 0.00157890859039601 0.0015796916080888 0.00157890842588743
0.984375 0.00157888042859783 0.00157966853076302 0.00157888026181675
0.990234375 0.00157885220760551 0.00157964540261982 0.00157885203852877
0.99609375 0.00157882392675409 0.00157962222308527 0.0015788237553583
1.001953125 0.00157879558537047 0.0015795989915783 0.00157879541163197
1.0078125 0.00157876718277321 0.00157957570751056 0.00157876700666809
1.013671875 0.00157873871827242 0.00157955237028626 0.00157873853977649
1.01953125 0.00157871019116955 0.00157952897930207 0.00157871001025837
1.025390625 0.00157868160075725 0.00157950553394693 0.00157868141740607
1.03125 0.00157865294631915 0.00157948203360189 0.00157865276050298
1.037109375 0.00157862422712973 0.00157945847763998 0.00157862403882328
1.04296875 0.00157859544245413 0.00157943486542604 0.00157859525163179
1.048828125 0.00157856659154789 0.00157941119631655 0.0015785663981838
1.0546875 0.00157853767365687 0.00157938746965944 0.00157853747772483
1.060546875 0.00157850868801694 0.00157936368479396 0.00157850848949048
1.06640625 0.00157847963385388 0.00157933984105045 0.00157847943270617
1.072265625 0.00157845051038306 0.0015793159377502 0.00157845030658699
1.078125 0.00157842131680935 0.00157929197420523 0.00157842111033745
1.083984375 0.00157839205232677 0.00157926794971812 0.00157839184315126
1.08984375 0.00157836271611837 0.0015792438635818 0.00157836250421114
1.095703125 0.00157833330735595 0.00157921971507934 0.00157833309268851
1.1015625 0.00157830382519982 0.00157919550348375 0.00157830360774336
1.107421875 0.00157827426879856 0.00157917122805779 0.0015782740485239
1.11328125 0.00157824463728881 0.00157914688805368 0.00157824441416639
1.119140625 0.00157821492979493 0.00157912248271297 0.00157821470379484
1.125 0.00157818514542882 0.00157909801126621 0.00157818491652075
1.130859375 0.00157815528328961 0.00157907347293279 0.00157815505144286
1.13671875 0.00157812534246335 0.00157904886692066 0.00157812510764685
1.142578125 0.0015780953220228 0.00157902419242607 0.00157809508420505
1.1484375 0.00157806522102708 0.00157899944863334 0.00157806498017616
1.154296875 0.00157803503852137 0.00157897463471457 0.00157803479460497
1.16015625 0.00157800477353662 0.00157894974982937 0.00157800452652197
1.166015625 0.00157797442508923 0.00157892479312461 0.00157797417494313
1.171875 0.0015779439921807 0.00157889976373407 0.0015779437388695
1.177734375 0.0015779134737973 0.00157887466077822 0.0015779132172869
1.18359375 0.00157788286890974 0.00157884948336384 0.00157788260916557
1.189453125 0.0015778521764728 0.00157882423058377 0.0015778519134598
1.1953125 0.00157782139542495 0.00157879890151652 0.00157782112910758
1.201171875 0.00157779052468799 0.00157877349522601 0.00157779025503022
1.20703125 0.00157775956316664 0.00157874801076117 0.00157775929013192
1.212890625 0.00157772850974816 0.00157872244715562 0.00157772823329942
1.21875 0.00157769736330194 0.00157869680342728 0.00157769708340158
1.224609375 0.00157766612267903 0.00157867107857804 0.0015776658392889
1.23046875 0.00157763478671174 0.00157864527159331 0.00157763449979316
1.236328125 0.00157760335421319 0.00157861938144169 0.00157760306372688
1.2421875 0.00157757182397683 0.0015785934070745 0.00157757152988294
1.248046875 0.00157754019477594 0.00157856734742541 0.00157753989703403
1.25390625 0.00157750846536317 0.00157854120140996 0.00157750816393219
1.259765625 0.00157747663447001 0.00157851496792516 0.0015774763293083
1.265625 0.00157744470080627 0.00157848864584897 0.00157744439187151
1.271484375 0.00157741266305952 0.00157846223403986 0.00157741235030875
1.27734375 0.00157738051989454 0.00157843573133632 0.00157738020328414
1.283203125 0.00157734826995273 0.00157840913655633 0.0015773479494384
1.2890625 0.00157731591185154 0.00157838244849683 0.00157731558738827
1.294921875 0.0015772834441838 0.00157835566593322 0.00157728311572588
1.30078125 0.00157725086551713 0.00157832878761875 0.0015772505330181
1.306640625 0.00157721817439325 0.00157830181228395 0.00157721783780592
1.3125 0.0015771853693273 0.00157827473863608 0.0015771850286037
1.318359375 0.00157715244880714 0.00157824756535842 0.00157715210389852
1.32421875 0.00157711941129264 0.00157822029110974 0.00157711906214944
1.330078125 0.00157708625521487 0.00157819291452353 0.00157708590178671
1.3359375 0.00157705297897537 0.00157816543420741 0.00157705262121102
1.341796875 0.00157701958094532 0.00157813784874235 0.00157701921879268
1.34765625 0.0015769860594647 0.00157811015668197 0.00157698569287079
1.353515625 0.00157695241284144 0.00157808235655179 0.00157695204175235
1.359375 0.0015769186393505 0.00157805444684842 0.00157691826371138
1.365234375 0.00157688473723295 0.00157802642603876 0.00157688435698801
1.37109375 0.001576850704695 0.00157799829255914 0.00157685031978746
1.376953125 0.00157681653990701 0.00157797004481449 0.00157681615027907
1.3828125 0.00157678224100246 0.00157794168117736 0.00157678184659528
1.388671875 0.00157674780607684 0.00157791319998706 0.00157674740683052
1.39453125 0.00157671323318658 0.00157788459954863 0.00157671282904012
1.400390625 0.00157667852034785 0.00157785587813184 0.00157667811123913
1.40625 0.0015766436655354 0.00157782703397017 0.00157664325140112
1.412109375 0.00157660866668126 0.00157779806525967 0.00157660824745695
1.41796875 0.00157657352167348 0.00157776897015786 0.00157657309729346
1.423828125 0.0015765382283548 0.00157773974678256 0.0015765377987521
1.4296875 0.00157650278452118 0.00157771039321063 0.00157650234962756
1.435546875 0.00157646718792041 0.00157768090747676 0.00157646674766629
1.44140625 0.00157643143625055 0.00157765128757207 0.001576430990565
1.447265625 0.00157639552715839 0.00157762153144281 0.00157639507596904
1.453125 0.00157635945823776 0.00157759163698887 0.00157635900147082
1.458984375 0.00157632322702788 0.00157756160206235 0.00157632276460804
1.46484375 0.0015762868310115 0.00157753142446594 0.00157628636286193
1.470703125 0.00157625026761311 0.00157750110195135 0.0015762497936554
1.4765625 0.00157621353419699 0.00157747063221763 0.00157621305435107
1.482421875 0.00157617662806514 0.00157744001290938 0.00157617614224927
1.48828125 0.00157613954645524 0.00157740924161495 0.00157613905458595
1.494140625 0.0015761022865384 0.00157737831586451 0.00157610178853043
1.5 0.0015760648454169 0.00157734723312807 0.00157606434118313
1.505859375 0.00157602722012175 0.00157731599081337 0.00157602670957316
1.51171875 0.00157598940761021 0.00157728458626374 0.00157598889065581
1.517578125 0.00157595140476316 0.00157725301675582 0.00157595088130991
1.5234375 0.00157591320838233 0.00157722127949716 0.00157591267833511
1.529296875 0.00157587481518746 0.00157718937162374 0.00157587427844897
1.53515625 0.00157583622181329 0.00157715729019738 0.00157583567828399
1.541015625 0.00157579742480637 0.00157712503220302 0.00157579687438439
1.546875 0.0015757584206218 0.00157709259454586 0.00157575786320287
1.552734375 0.00157571920561975 0.00157705997404833 0.00157571864109712
1.55859375 0.00157567977606182 0.00157702716744704 0.00157567920432616
1.564453125 0.00157564012810723 0.00157699417138942 0.00157563954904655
1.5703125 0.0015756002578088 0.00157696098243028 0.00157559967130835
1.576171875 0.00157556016110878 0.00157692759702823 0.00157555956705094
1.58203125 0.00157551983383436 0.00157689401154182 0.00157551923209856
1.587890625 0.00157547927169308 0.00157686022222555 0.00157547866215565
1.59375 0.00157543847026786 0.00157682622522572 0.00157543785280196
1.599609375 0.00157539742501192 0.0015767920165759 0.00157539679948737
1.60546875 0.00157535613124324 0.00157675759219235 0.00157535549752644
1.611328125 0.00157531458413892 0.00157672294786909 0.00157531394209267
1.6171875 0.00157527277872903 0.00157668807927269 0.00157527212821244
1.623046875 0.00157523070989032 0.00157665298193685 0.0015752300507586
1.62890625 0.00157518837233937 0.00157661765125661 0.00157518770444373
1.634765625 0.00157514576062552 0.00157658208248228 0.00157514508381296
1.640625 0.00157510286912328 0.00157654627071299 0.00157510218323644
1.646484375 0.00157505969202434 0.00157651021088993 0.00157505899690132
1.65234375 0.0015750162233291 0.00157647389778908 0.00157501551880325
1.658203125 0.00157497245683767 0.00157643732601365 0.0015749717427374
1.6640625 0.00157492838614038 0.00157640048998601 0.00157492766228892
1.669921875 0.00157488400460759 0.00157636338393905 0.00157488327082279
1.67578125 0.00157483930537899 0.00157632600190717 0.00157483856147306
1.681640625 0.00157479428135212 0.00157628833771662 0.00157479352713137
1.6875 0.00157474892517022 0.00157625038497517 0.00157474816043479
1.693359375 0.0015747032292092 0.00157621213706128 0.00157470245375279
1.69921875 0.00157465718556386 0.00157617358711244 0.00157465639917339
1.705078125 0.00157461078603308 0.00157613472801278 0.00157460998848836
1.7109375 0.00157456402210401 0.0015760955523799 0.00157456321317744
1.716796875 0.00157451688493526 0.00157605605255073 0.00157451606439141
1.72265625 0.00157446936533878 0.00157601622056655 0.001574468532934
1.728515625 0.00157442145376049 0.00157597604815678 0.00157442060924252
1.734375 0.00157437314025955 0.00157593552672184 0.00157437228336702
1.740234375 0.001574324414486 0.00157589464731464 0.001574323544948
1.74609375 0.00157427526565682 0.00157585340062077 0.00157427438319234
1.751953125 0.00157422568253011 0.00157581177693724 0.00157422478684752
1.7578125 0.00157417565337726 0.00157576976614961 0.00157417474417367
1.763671875 0.0015741251659529 0.00157572735770739 0.00157412424291357
1.76953125 0.00157407420746255 0.00157568454059757 0.00157407327026018
1.775390625 0.00157402276452745 0.00157564130331596 0.00157402181282144
1.78125 0.00157397082314658 0.0015755976338364 0.00157396985658223
1.787109375 0.0015739183686554 0.00157555351957732 0.00157391738686305
1.79296875 0.00157386538568102 0.00157550894736561 0.00157386438827511
1.798828125 0.00157381185809338 0.00157546390339746 0.00157381084467148
1.8046875 0.00157375776895209 0.00157541837319576 0.00157375673909373
1.810546875 0.00157370310044822 0.00157537234156391 0.00157370205371376
1.81640625 0.00157364783384076 0.00157532579253535 0.00157364676977004
1.822265625 0.00157359194938675 0.00157527870931869 0.00157359086749771
1.828125 0.00157353542626459 0.00157523107423762 0.00157353432605167
1.833984375 0.00157347824248953 0.00157518286866521 0.00157347712342198
1.83984375 0.00157342037482018 0.0015751340729519 0.00157341923634016
1.845703125 0.00157336179865505 0.00157508466634629 0.00157336064017555
1.8515625 0.00157330248791747 0.00157503462690804 0.00157330130881998
1.857421875 0.00157324241492721 0.00157498393141174 0.00157324121455912
1.86328125 0.00157318155025675 0.00157493255524058 0.00157318032792844
1.869140625 0.00157311986256956 0.00157488047226854 0.00157311861755113
1.875 0.00157305731843739 0.00157482765472934 0.00157305604995489
1.880859375 0.00157299388213259 0.00157477407307044 0.00157299258936376
1.88671875 0.00157292951539079 0.00157471969578965 0.0015729281974601
1.892578125 0.00157286417713774 0.00157466448925183 0.00157286283311065
1.8984375 0.0015727978231729 0.0015746084174823 0.00157279645204909
1.904296875 0.00157273040579988 0.00157455144193306 0.00157272900650523
1.91015625 0.00157266187339149 0.00157449352121699 0.00157266044476852
1.916015625 0.0015725921698736 0.00157443461080399 0.00157259071067
1.921875 0.00157252123410783 0.00157437466267147 0.00157251974296257
1.927734375 0.00157244899914747 0.00157431362489983 0.00157244747457408
1.93359375 0.00157237539133494 0.00157425144120067 0.00157237383170121
1.939453125 0.00157230032920117 0.00157418805036228 0.00157229873270488
1.9453125 0.00157222372211903 0.00157412338559237 0.00157222208675906
1.951171875 0.00157214546865415 0.00157405737373208 0.00157214379219663
1.95703125 0.00157206545454833 0.0015739899343076 0.00157206373448806
1.962890625 0.00157198355026541 0.0015739209783762 0.0015719817837832
1.96875 0.00157189960802888 0.00157385040711086 0.00157189779194668
1.974609375 0.00157181345828807 0.00157377811005323 0.00157181158902511
1.98046875 0.00157172490556978 0.00157370396294739 0.00157172297910479
1.986328125 0.0015716337237085 0.00157362782504867 0.00157163173555488
1.9921875 0.00157153965050365 0.0015735495357844 0.00157153759570684
1.998046875 0.00157144238192936 0.0015734689106312 0.00157144025509672
2.00390625 0.00157134156611738 0.00157338573607218 0.00157133936149166
2.009765625 0.00157123679744066 0.00157329976351593 0.00157123450902678
2.015625 0.00157112761113102 0.00157321070210836 0.00157112523288265
2.021484375 0.0015710134789509 0.00157311821045984 0.00157101100501739
2.02734375 0.00157089380648483 0.00157302188745294 0.00157089123151137
2.033203125 0.00157076793260181 0.00157292126249383 0.00157076525206647
2.0390625 0.0015706351315493 0.0015728157858141 0.00157063234211219
2.044921875 0.00157049461797225 0.00157270481969297 0.00157049171780509
2.05078125 0.0015703455549165 0.00157258763170725 0.00157034254397869
2.056640625 0.00157018706460416 0.0015724633912641 0.00157018394483359
2.0625 0.00157001824149616 0.00157233117066172 0.00157001501689055
2.068359375 0.00156983816692675 0.00157218995169833 0.00156983484350316
2.07421875 0.00156964592444237 0.00157203863839099 0.0015696425100763
2.080078125 0.00156944061492614 0.00157187607570551 0.00156943711908519
2.0859375 0.00156922137064295 0.00157170107343361 0.00156921780404084
2.091796875 0.00156898736748518 0.00157151243362304 0.00156898374168875
2.09765625 0.00156873783490713 0.00157130897942476 0.00156873416193044
2.103515625 0.0015684720632723 0.00157108958299015 0.00156846835518899
2.109375 0.00156818940856731 0.00157085319018367 0.00156818567716656
2.115234375 0.00156788929463323 0.00157059884033965 0.00156788555113597
2.12109375 0.00156757121321085 0.00157032567997997 0.00156756746805476
2.126953125 0.00156723472218655 0.0015700329701759 0.00156723098488083
2.1328125 0.00156687944246204 0.00156972008793759 0.00156687572150675
2.138671875 0.00156650505386379 0.0015693865225438 0.00156650135672483
2.14453125 0.00156611129046888 0.00156903186803009 0.00156610762359751
2.150390625 0.00156569793566587 0.00156865581314193 0.00156569430455129
2.15625 0.00156526481720293 0.00156825812997032 0.001565261226447
2.162109375 0.00156481180240938 0.00156783866228533 0.00156480825581419
2.16796875 0.00156433879371714 0.00156739731432809 0.0015643352943777
2.173828125 0.00156384572455763 0.00156693404056389 0.00156384227495411
2.1796875 0.00156333255566977 0.00156644883667316 0.00156332915775502
2.185546875 0.00156279927182441 0.00156594173187762 0.00156279592710445
2.19140625 0.00156224587894995 0.0015654127825721 0.00156224258855585
2.197265625 0.00156167240163032 0.00156486206715156 0.00156166916638112
2.203125 0.00156107888093935 0.00156428968188105 0.00156107570139607
2.208984375 0.00156046537257246 0.00156369573764176 0.0015604622490838
2.21484375 0.00155983194523692 0.00156308035739082 0.00155982887797752
2.220703125 0.00155917867926396 0.00156244367418798 0.00155917566826594
2.2265625 0.00155850566540925 0.00156178582966283 0.00155850271058815
2.232421875 0.00155781300381233 0.00156110697281824 0.00155781010498821
2.23828125 0.00155710080308935 0.00156040725908664 0.00155709796000389
2.244140625 0.00155636917953725 0.00155968684957399 0.0015563663918676
2.25 0.00155561825643126 0.00155894591044231 0.0015556155238012
2.255859375 0.0015548481634004 0.00155818461239364 0.00155484548538937
2.26171875 0.00155405903586861 0.00155740313022864 0.00155405641201899
2.267578125 0.00155325101455107 0.0015566016424605 0.00155324844437414
2.2734375 0.00155242424499764 0.00155578033097012 0.00155242172797843
2.279296875 0.00155157887717637 0.00155493938069328 0.00155157641277765
2.28515625 0.0015507150650917 0.00155407897933276 0.00155071265275735
2.291015625 0.00154983296643288 0.00155319931709103 0.00154983060559064
2.296875 0.00154893274224879 0.00155230058642018 0.00154893043231265
2.302734375 0.00154801455664621 0.00155138298178689 0.00154801229701849
2.30859375 0.00154707857650915 0.00155044669945093 0.0015470763665822
2.314453125 0.00154612497123689 0.00154949193725597 0.00154612281039468
2.3203125 0.00154515391249917 0.00154851889443185 0.00154515180011865
2.326171875 0.00154416557400698 0.00154752777140765 0.00154416350945932
2.33203125 0.00154316013129766 0.00154651876963489 0.0015431581139493
2.337890625 0.00154213776153309 0.00154549209142044 0.00154213579074679
2.34375 0.00154109864331019 0.00154444793976858 0.00154109671844589
2.349609375 0.00154004295648267 0.00154338651823184 0.00154004107689832
2.35546875 0.0015389708819933 0.00154230803077017 0.00153896904704562
2.361328125 0.00153788260171612 0.00154121268161799 0.00153788081076128
2.3671875 0.00153677829830776 0.00154010067515883 0.00153677655070203
2.373046875 0.00153565815506746 0.00153897221580713 0.00153565645016778
2.37890625 0.00153452235580517 0.00153782750789687 0.00153452069296967
2.384765625 0.00153337108471722 0.00153666675557656 0.00153336946330576
2.390625 0.00153220452626927 0.00153549016271056 0.00153220294564384
2.396484375 0.00153102286508589 0.00153429793278605 0.00153102132461107
2.40234375 0.00152982628584658 0.00153309026882561 0.00152982478488992
2.408203125 0.00152861497318778 0.00153186737330508 0.00152861351112016
2.4140625 0.00152738911161058 0.00153062944807629 0.00152738768780652
2.419921875 0.00152614888539379 0.00152937669429461 0.00152614749923177
2.42578125 0.00152489447851214 0.00152810931235087 0.00152489312937489
2.431640625 0.00152362607455951 0.00152682750180763 0.0015236247618343
2.4375 0.001522343856677 0.00152553146133938 0.00152234257975591
2.443359375 0.00152104800748623 0.00152422138867658 0.00152104676576653
2.44921875 0.0015197387090288 0.00152289748055335 0.00151973750191351
2.455078125 0.00151841614271452 0.00152155993265853 0.00151841496961339
2.4609375 0.00151708048928468 0.00152020893959001 0.00151707934961627
2.466796875 0.00151573192880555 0.00151884469481218 0.00151573082200194
2.47265625 0.00151437064072791 0.00151746739061625 0.00151436956624543
2.478515625 0.00151299680409675 0.00151607721808341 0.00151299576144096
2.484375 0.00151161059810929 0.00151467436705051 0.00151160958689351
2.490234375 0.00151021220348624 0.00151325902607839 0.00151021122356823
2.49609375 0.00150880180574354 0.00151183138242245 0.00150880085754376
2.501953125 0.00150737960289236 0.00151039162200556 0.00150737868812883
2.5078125 0.00150594582338113 0.00150893992939303 0.00150594494674282
2.513671875 0.00150450076741599 0.00150747648776969 0.0015044999402836
2.51953125 0.00150304490046941 0.00150600147891887 0.00150304414886672
2.525390625 0.00150157905907686 0.00150451508320325 0.00150157843954936
2.53125 0.00150010488377607 0.00150301747954756 0.0015001045114236
2.537109375 0.00149862566453272 0.00150150884542297 0.0014986257510192
2.54296875 0.00149714779262789 0.00149998935683353 0.00149714866354146
2.548828125 0.0014956827035136 0.00149845918830447 0.00149568469694157
2.5546875 0.00149424811152456 0.00149691851287315 0.00149425119692043
2.560546875 0.00149286550014203 0.00149536750208352 0.00149286862372629
2.56640625 0.00149155061291506 0.00149380632598599 0.0014915513996482
2.572265625 0.00149029958810514 0.0014922351531466 0.00149029539498389
2.578125 0.00148908286518996 0.00149065415067307 0.00148907280953734
2.583984375 0.0014878565153684 0.00148906348427206 0.00148784230904931
2.58984375 0.00148658264911584 0.00148746331836603 0.00148656730192982
2.595703125 0.00148524186570823 0.00148585381632413 0.00148522788109078
2.6015625 0.00148383240661202 0.00148423514091255 0.00148382101331767
2.607421875 0.00148236272504888 0.00148260745516828 0.0014823540916461
2.61328125 0.00148084456199727 0.00148097092408954 0.00148083830533924
2.619140625 0.00147928898520726 0.0014793257179003 0.00147928456040074
2.625 0.00147770489887762 0.00147767201834302 0.00147770179806428
2.630859375 0.00147609889604045 0.00147601003077734 0.00147609671617514
2.63671875 0.00147447563594205 0.00147434000735368 0.00147447408251124
2.642578125 0.00147283832765474 0.00147266229114695 0.00147283719540737
2.6484375 0.00147118915521306 0.00147097739948941 0.00147118830514107
2.654296875 0.00146952960278895 0.00146928617928097 0.00146952894239999
2.66015625 0.0014678606866979 0.00146759009068854 0.00146786015512228
2.666015625 0.00146618311456226 0.00146589170916141 0.00146618267200495
2.671875 0.00146449739195775 0.00146419556845771 0.00146449701249296
2.677734375 0.00146280389282598 0.00146250945146789 0.00146280355958087
2.68359375 0.00146110290552449 0.00146084603078479 0.00146110260750339
2.689453125 0.00145939466275468 0.00145922407363985 0.00145939439276352
2.6953125 0.00145767936092916 0.00145766695375849 0.00145767911422678
2.701171875 0.00145595717266729 0.00145619462601044 0.00145595694609265
2.70703125 0.00145422825483973 0.00145480720849735 0.00145422804624872
2.712890625 0.00145249275373928 0.00145346910957831 0.00145249256164208
2.71875 0.00145075080840074 0.00145211468383514 0.00145075063172869
2.724609375 0.00144900255273067 0.00145068213881242 0.00144900239068661
2.73046875 0.0014472481168733 0.00144914545487201 0.00144724796883558
2.736328125 0.00144548762808658 0.00144751457105393 0.00144548749354758
2.7421875 0.0014437212113046 0.00144581474763179 0.00144372108983136
2.748046875 0.00144194898949945 0.00144406984665844 0.00144194888070848
2.75390625 0.00144017108391488 0.00144229666460085 0.00144017098745602
2.759765625 0.00143838761421805 0.00144050549237737 0.00143838752976419
2.765625 0.00143659869859929 0.00143870221482476 0.00143659862583976
2.771484375 0.00143480445383856 0.00143689009434906 0.0014348043924749
2.77734375 0.00143300499535084 0.00143507092751376 0.00143300494509409
2.783203125 0.00143120043721814 0.00143324571730525 0.00143120039778707
2.7890625 0.00142939089221307 0.00143141504408187 0.00142939086333305
2.794921875 0.00142757647181703 0.00142957926492618 0.0014275764532193
2.80078125 0.00142575728623509 0.00142773861929427 0.00142575727765624
2.806640625 0.00142393344440878 0.0014258932845777 0.00142393344559043
2.8125 0.00142210505402757 0.0014240434051954 0.0014221050647161
2.818359375 0.00142027222153959 0.00142218910778529 0.00142027224148601
2.82421875 0.00141843505216187 0.00142033050912435 0.00141843508112165
2.830078125 0.00141659364989032 0.0014184677202541 0.00141659368762331
2.8359375 0.00141474811750956 0.00141660084862954 0.00141474816377987
2.841796875 0.00141289855660267 0.00141472999923982 0.00141289861117863
2.84765625 0.00141104506756096 0.00141285527519483 0.00141104513021501
2.853515625 0.00140918774959365 0.00141097677803451 0.00140918782010228
2.859375 0.00140732670073767 0.00140909460789444 0.00140732677888139
2.865234375 0.0014054620178674 0.00140720886359696 0.00140546210343063
2.87109375 0.00140359379670449 0.00140531964270383 0.00140359388947552
2.876953125 0.00140172213182765 0.0014034270415489 0.00140172223159861
2.8828125 0.00139984711668254 0.00140153115526048 0.00139984722324929
2.888671875 0.00139796884359155 0.00139963207777841 0.00139796895675367
2.89453125 0.00139608740376376 0.00139772990186834 0.00139608752332444
2.900390625 0.00139420288730473 0.00139582471913461 0.00139420301307079
2.90625 0.00139231538322647 0.00139391662003234 0.00139231551500823
2.912109375 0.00139042497945727 0.00139200569387911 0.00139042511706853
2.91796875 0.00138853176285158 0.00139009202886643 0.00138853190610958
2.923828125 0.00138663581919995 0.00138817571207107 0.00138663596792527
2.9296875 0.00138473723323879 0.00138625682946628 0.00138473738725538
2.935546875 0.00138283608866034 0.00138433546593294 0.00138283624779537
2.94140625 0.00138093246812241 0.00138241170527065 0.0013809326322063
2.947265625 0.00137902645325824 0.0013804856302088 0.00137902662212455
2.953125 0.00137711812468627 0.00137855732241749 0.00137711829817169
2.958984375 0.00137520756201991 0.00137662686251849 0.0013752077399642
2.96484375 0.00137329484387725 0.00137469433009608 0.0013732950261232
2.970703125 0.00137138004789081 0.00137275980370786 0.00137138023428416
2.9765625 0.00136946325071713 0.00137082336089547 0.00136946344110656
2.982421875 0.00136754452804645 0.00136888507819528 0.00136754472228351
2.98828125 0.00136562395461229 0.00136694503114896 0.00136562415255137
2.994140625 0.00136370160420095 0.00136500329431409 0.00136370180569922
3 0.00136177754966106 0.00136305994127454 0.00136177775457845


==> Results/EnergyBurgers_Ros_r12_m10.txt <==
t Energy_EulerExpmv Energy_RK2Expmv Energy_RK3Expmv
0 0.00158314349441153 0.00158314349441153 0.00158314349441153
0.0029296875 0.00158314047481276 0.0015831416071539 0.00158314047481124
0.005859375 0.00158313745522082 0.00158313971989472 0.00158313745521716
0.0087890625 0.00158313443562792 0.00158313783262866 0.00158313443562153
0.01171875 0.00158313141602629 0.00158313594535037 0.00158313141601655
0.0146484375 0.00158312839640816 0.0015831340580545 0.00158312839639447
0.017578125 0.00158312537676575 0.0015831321707357 0.00158312537674749
0.0205078125 0.00158312235709128 0.00158313028338864 0.00158312235706786
0.0234375 0.00158311933737698 0.00158312839600795 0.00158311933734778
0.0263671875 0.00158311631761506 0.0015831265085883 0.00158311631757948
0.029296875 0.00158311329779777 0.00158312462112434 0.00158311329775519
0.0322265625 0.0015831102779173 0.00158312273361072 0.00158311027786713
0.03515625 0.00158310725796588 0.00158312084604208 0.00158310725790751
0.0380859375 0.00158310423793574 0.00158311895841308 0.00158310423786854
0.041015625 0.00158310121781908 0.00158311707071837 0.00158310121774247
0.0439453125 0.00158309819760813 0.00158311518295259 0.00158309819752148
0.046875 0.00158309517729509 0.00158311329511038 0.0015830951771978
0.0498046875 0.00158309215687217 0.0015831114071864 0.00158309215676364
0.052734375 0.0015830891363316 0.00158310951917529 0.00158308913621121
0.0556640625 0.00158308611566557 0.00158310763107168 0.00158308611553272
0.05859375 0.0015830830948663 0.00158310574287021 0.00158308309472037
0.0615234375 0.00158308007392597 0.00158310385456553 0.00158308007376636
0.064453125 0.0015830770528368 0.00158310196615226 0.0015830770526629
0.0673828125 0.00158307403159098 0.00158310007762505 0.00158307403140217
0.0703125 0.0015830710101807 0.00158309818897852 0.00158307100997639
0.0732421875 0.00158306798859816 0.0015830963002073 0.00158306798837773
0.076171875 0.00158306496683555 0.00158309441130602 0.00158306496659838
0.0791015625 0.00158306194488505 0.0015830925222693 0.00158306194463054
0.08203125 0.00158305892273884 0.00158309063309177 0.00158305892246638
0.0849609375 0.0015830559003891 0.00158308874376804 0.00158305590009807
0.087890625 0.001583052877828 0.00158308685429273 0.0015830528775178
0.0908203125 0.00158304985504772 0.00158308496466045 0.00158304985471773
0.09375 0.00158304683204041 0.00158308307486582 0.00158304683169003
0.0966796875 0.00158304380879826 0.00158308118490344 0.00158304380842687
0.099609375 0.0015830407853134 0.00158307929476791 0.00158304078492039
0.1025390625 0.001583037761578 0.00158307740445384 0.00158303776116275
0.10546875 0.00158303473758419 0.00158307551395582 0.0015830347371461
0.1083984375 0.00158303171332414 0.00158307362326846 0.00158303171286259
0.111328125 0.00158302868878997 0.00158307173238632 0.00158302868830435
0.1142578125 0.00158302566397382 0.00158306984130401 0.00158302566346351
0.1171875 0.00158302263886782 0.00158306795001611 0.00158302263833221
0.1201171875 0.0015830196134641 0.00158306605851719 0.00158301961290256
0.123046875 0.00158301658775476 0.00158306416680183 0.00158301658716669
0.1259765625 0.00158301356173192 0.00158306227486461 0.00158301356111671
0.12890625 0.00158301053538769 0.00158306038270008 0.00158301053474472
0.1318359375 0.00158300750871417 0.0015830584903028 0.00158300750804282
0.134765625 0.00158300448170345 0.00158305659766735 0.00158300448100311
0.1376953125 0.00158300145434763 0.00158305470478825 0.00158300145361767
0.140625 0.00158299842663877 0.00158305281166008 0.00158299842587858
0.1435546875 0.00158299539856897 0.00158305091827737 0.00158299539777793
0.146484375 0.00158299237013028 0.00158304902463465 0.00158299236930777
0.1494140625 0.00158298934131476 0.00158304713072646 0.00158298934046017
0.15234375 0.00158298631211449 0.00158304523654734 0.00158298631122719
0.1552734375 0.00158298328252149 0.00158304334209179 0.00158298328160086
0.158203125 0.00158298025252781 0.00158304144735434 0.00158298025157324
0.1611328125 0.00158297722212548 0.00158303955232951 0.00158297722113634
0.1640625 0.00158297419130653 0.00158303765701179 0.0015829741902822
0.1669921875 0.00158297116006297 0.00158303576139569 0.00158297115900284
0.169921875 0.00158296812838682 0.0015830338654757 0.00158296812729025
0.1728515625 0.00158296509627007 0.00158303196924631 0.00158296509513645
0.17578125 0.00158296206370472 0.00158303007270201 0.00158296206253342
0.1787109375 0.00158295903068276 0.00158302817583727 0.00158295902947315
0.181640625 0.00158295599719615 0.00158302627864656 0.00158295599594761
0.1845703125 0.00158295296323687 0.00158302438112435 0.00158295296194878
0.1875 0.00158294992879687 0.00158302248326509 0.0015829499274686
0.1904296875 0.00158294689386811 0.00158302058506323 0.00158294689249903
0.193359375 0.00158294385844252 0.00158301868651322 0.00158294385703201
0.1962890625 0.00158294082251204 0.0015830167876095 0.00158294082105946
0.19921875 0.00158293778606858 0.00158301488834649 0.00158293778457332
0.2021484375 0.00158293474910406 0.00158301298871863 0.00158293474756548
0.205078125 0.00158293171161039 0.00158301108872032 0.00158293171002785
0.2080078125 0.00158292867357944 0.00158300918834597 0.00158292867195233
0.2109375 0.00158292563500312 0.00158300728759 0.00158292563333079
0.2138671875 0.00158292259587328 0.00158300538644678 0.0015829225941551
0.216796875 0.00158291955618178 0.00158300348491071 0.00158291955441713
0.2197265625 0.00158291651592049 0.00158300158297616 0.00158291651410873
0.22265625 0.00158291347508124 0.00158299968063751 0.00158291347322173
0.2255859375 0.00158291043365585 0.00158299777788912 0.00158291043174796
0.228515625 0.00158290739163615 0.00158299587472534 0.00158290738967924
0.2314453125 0.00158290434901394 0.00158299397114052 0.00158290434700738
0.234375 0.00158290130578102 0.001582992067129 0.00158290130372417
0.2373046875 0.00158289826192917 0.0015829901626851 0.0015828982598214
0.240234375 0.00158289521745017 0.00158298825780315 0.00158289521529082
0.2431640625 0.00158289217233576 0.00158298635247747 0.00158289217012422
0.24609375 0.00158288912657772 0.00158298444670234 0.00158288912431332
0.2490234375 0.00158288608016775 0.00158298254047207 0.00158288607784987
0.251953125 0.0015828830330976 0.00158298063378094 0.00158288303072558
0.2548828125 0.00158287998535897 0.00158297872662323 0.00158287998293218
0.2578125 0.00158287693694356 0.00158297681899321 0.00158287693446134
0.2607421875 0.00158287388784305 0.00158297491088513 0.00158287388530477
0.263671875 0.00158287083804912 0.00158297300229323 0.00158287083545413
0.2666015625 0.00158286778755342 0.00158297109321177 0.00158286778490108
0.26953125 0.0015828647363476 0.00158296918363496 0.00158286473363726
0.2724609375 0.00158286168442329 0.00158296727355702 0.0015828616816543
0.275390625 0.00158285863177212 0.00158296536297216 0.00158285862894382
0.2783203125 0.00158285557838567 0.00158296345187459 0.00158285557549742
0.28125 0.00158285252425555 0.00158296154025847 0.0015828525213067
0.2841796875 0.00158284946937333 0.00158295962811801 0.00158284946636322
0.287109375 0.00158284641373056 0.00158295771544735 0.00158284641065855
0.2900390625 0.00158284335731881 0.00158295580224066 0.00158284335418422
0.29296875 0.00158284030012959 0.00158295388849207 0.00158284029693178
0.2958984375 0.00158283724215442 0.00158295197419573 0.00158283723889274
0.298828125 0.00158283418338481 0.00158295005934576 0.00158283418005859
0.3017578125 0.00158283112381224 0.00158294814393626 0.00158283112042083
0.3046875 0.00158282806342817 0.00158294622796134 0.00158282805997092
0.3076171875 0.00158282500222408 0.00158294431141509 0.00158282499870031
0.310546875 0.00158282194019138 0.00158294239429158 0.00158282193660044
0.3134765625 0.00158281887732152 0.00158294047658487 0.00158281887366274
0.31640625 0.00158281581360589 0.00158293855828902 0.0015828158098786
0.3193359375 0.00158281274903587 0.00158293663939808 0.00158281274523942
0.322265625 0.00158280968360286 0.00158293471990606 0.00158280967973657
0.3251953125 0.00158280661729819 0.00158293279980699 0.00158280661336141
0.328125 0.00158280355011322 0.00158293087909487 0.00158280354610527
0.3310546875 0.00158280048203926 0.00158292895776369 0.00158280047795947
0.333984375 0.00158279741306761 0.00158292703580743 0.00158279740891531
0.3369140625 0.00158279434318957 0.00158292511322005 0.00158279433896409
0.33984375 0.00158279127239641 0.00158292318999551 0.00158279126809707
0.3427734375 0.00158278820067936 0.00158292126612775 0.00158278819630549
0.345703125 0.00158278512802967 0.00158291934161068 0.0015827851235806
0.3486328125 0.00158278205443856 0.00158291741643824 0.0015827820499136
0.3515625 0.00158277897989721 0.0015829154906043 0.00158277897529569
0.3544921875 0.0015827759043968 0.00158291356410277 0.00158277589971804
0.357421875 0.0015827728279285 0.0015829116369275 0.00158277282317182
0.3603515625 0.00158276975048344 0.00158290970907237 0.00158276974564815
0.36328125 0.00158276667205274 0.0015829077805312 0.00158276666713816
0.3662109375 0.0015827635926275 0.00158290585129783 0.00158276358763295
0.369140625 0.0015827605121988 0.00158290392136607 0.00158276050712359
0.3720703125 0.0015827574307577 0.00158290199072972 0.00158275742560115
0.375 0.00158275434829524 0.00158290005938257 0.00158275434305665
0.3779296875 0.00158275126480244 0.00158289812731839 0.00158275125948113
0.380859375 0.00158274818027031 0.00158289619453093 0.00158274817486558
0.3837890625 0.00158274509468981 0.00158289426101393 0.00158274508920097
0.38671875 0.0015827420080519 0.00158289232676111 0.00158274200247825
0.3896484375 0.00158273892034753 0.00158289039176618 0.00158273891468838
0.392578125 0.00158273583156759 0.00158288845602284 0.00158273582582225
0.3955078125 0.001582732741703 0.00158288651952477 0.00158273273587076
0.3984375 0.00158272965074462 0.00158288458226561 0.00158272964482478
0.4013671875 0.00158272655868329 0.00158288264423902 0.00158272655267515
0.404296875 0.00158272346550985 0.00158288070543862 0.0015827234594127
0.4072265625 0.0015827203712151 0.00158287876585803 0.00158272036502824
0.41015625 0.00158271727578981 0.00158287682549085 0.00158271726951254
0.4130859375 0.00158271417922475 0.00158287488433064 0.00158271417285636
0.416015625 0.00158271108151066 0.00158287294237098 0.00158271107505043
0.4189453125 0.00158270798263823 0.00158287099960539 0.00158270797608546
0.421875 0.00158270488259817 0.00158286905602742 0.00158270487595214
0.4248046875 0.00158270178138114 0.00158286711163057 0.00158270177464114
0.427734375 0.00158269867897777 0.00158286516640833 0.00158269867214308
0.4306640625 0.00158269557537869 0.00158286322035418 0.00158269556844859
0.43359375 0.00158269247057447 0.00158286127346156 0.00158269246354825
0.4365234375 0.0015826893645557 0.00158285932572393 0.00158268935743263
0.439453125 0.0015826862573129 0.00158285737713469 0.00158268625009227
0.4423828125 0.0015826831488366 0.00158285542768725 0.00158268314151768
0.4453125 0.0015826800391173 0.00158285347737499 0.00158268003169934
0.4482421875 0.00158267692814544 0.00158285152619127 0.00158267692062774
0.451171875 0.00158267381591147 0.00158284957412943 0.00158267380829329
0.4541015625 0.00158267070240581 0.00158284762118281 0.00158267069468642
0.45703125 0.00158266758761883 0.0015828456673447 0.0015826675797975
0.4599609375 0.00158266447154091 0.00158284371260839 0.0015826644636169
0.462890625 0.00158266135416236 0.00158284175696715 0.00158266134613494
0.4658203125 0.0015826582354735 0.00158283980041422 0.00158265822734193
0.46875 0.00158265511546462 0.00158283784294284 0.00158265510722815
0.4716796875 0.00158265199412594 0.00158283588454619 0.00158265198578384
0.474609375 0.0015826488714477 0.00158283392521747 0.00158264886299922
0.4775390625 0.0015826457474201 0.00158283196494985 0.00158264573886449
0.48046875 0.00158264262203329 0.00158283000373646 0.00158264261336981
0.4833984375 0.00158263949527741 0.00158282804157043 0.00158263948650531
0.486328125 0.00158263636714258 0.00158282607844486 0.0015826363582611
0.4892578125 0.00158263323761887 0.00158282411435282 0.00158263322862726
0.4921875 0.00158263010669633 0.00158282214928739 0.00158263009759384
0.4951171875 0.00158262697436499 0.00158282018324158 0.00158262696515084
0.498046875 0.00158262384061482 0.00158281821620842 0.00158262383128827
0.5009765625 0.00158262070543578 0.0015828162481809 0.00158262069599607
0.50390625 0.00158261756881782 0.00158281427915198 0.00158261755926418
0.5068359375 0.00158261443075082 0.00158281230911462 0.00158261442108248
0.509765625 0.00158261129122465 0.00158281033806173 0.00158261128144085
0.5126953125 0.00158260815022916 0.00158280836598622 0.00158260814032912
0.515625 0.00158260500775413 0.00158280639288097 0.00158260499773708
0.5185546875 0.00158260186378934 0.00158280441873882 0.00158260185365451
0.521484375 0.00158259871832454 0.00158280244355261 0.00158259870807115
0.5244140625 0.00158259557134942 0.00158280046731515 0.00158259556097669
0.52734375 0.00158259242285367 0.00158279849001921 0.00158259241236082
0.5302734375 0.00158258927282692 0.00158279651165755 0.00158258926221317
0.533203125 0.00158258612125878 0.00158279453222291 0.00158258611052335
0.5361328125 0.00158258296813883 0.00158279255170799 0.00158258295728092
0.5390625 0.00158257981345661 0.00158279057010549 0.00158257980247543
0.5419921875 0.00158257665720161 0.00158278858740805 0.00158257664609638
0.544921875 0.00158257349936332 0.00158278660360831 0.00158257348813323
0.5478515625 0.00158257033993117 0.00158278461869888 0.00158257032857543
0.55078125 0.00158256717889456 0.00158278263267233 0.00158256716741237
0.5537109375 0.00158256401624285 0.00158278064552123 0.00158256400463341
0.556640625 0.00158256085196538 0.0015827786572381 0.00158256084022789
0.5595703125 0.00158255768605144 0.00158277666781545 0.00158255767418509
0.5625 0.00158255451849029 0.00158277467724574 0.00158255450649426
0.5654296875 0.00158255134927115 0.00158277268552143 0.00158255133714464
0.568359375 0.0015825481783832 0.00158277069263494 0.00158254816612539
0.5712890625 0.00158254500581558 0.00158276869857866 0.00158254499342567
0.57421875 0.00158254183155741 0.00158276670334497 0.00158254181903457
0.5771484375 0.00158253865559777 0.00158276470692618 0.00158253864294117
0.580078125 0.00158253547792567 0.00158276270931463 0.00158253546513449
0.5830078125 0.00158253229853011 0.00158276071050258 0.00158253228560353
0.5859375 0.00158252911740006 0.00158275871048229 0.00158252910433724
0.5888671875 0.00158252593452441 0.00158275670924598 0.00158252592132454
0.591796875 0.00158252274989206 0.00158275470678586 0.00158252273655428
0.5947265625 0.00158251956349183 0.00158275270309407 0.00158251955001532
0.59765625 0.00158251637531252 0.00158275069816276 0.00158251636169644
0.6005859375 0.00158251318534289 0.00158274869198404 0.00158251317158639
0.603515625 0.00158250999357165 0.00158274668454997 0.00158250997967388
0.6064453125 0.00158250679998747 0.0015827446758526 0.00158250678594759
0.609375 0.00158250360457897 0.00158274266588395 0.00158250359039613
0.6123046875 0.00158250040733476 0.00158274065463599 0.0015825003930081
0.615234375 0.00158249720824337 0.00158273864210068 0.00158249719377205
0.6181640625 0.00158249400729331 0.00158273662826994 0.00158249399267646
0.62109375 0.00158249080447304 0.00158273461313565 0.0015824907897098
0.6240234375 0.00158248759977098 0.00158273259668968 0.00158248758486047
0.626953125 0.00158248439317549 0.00158273057892384 0.00158248437811686
0.6298828125 0.0015824811846749 0.00158272855982992 0.00158248116946728
0.6328125 0.0015824779742575 0.00158272653939968 0.00158247795890001
0.6357421875 0.00158247476191153 0.00158272451762485 0.00158247474640329
0.638671875 0.00158247154762518 0.00158272249449711 0.00158247153196531
0.6416015625 0.00158246833138659 0.00158272047000813 0.00158246831557422
0.64453125 0.00158246511318387 0.00158271844414952 0.0015824650972181
0.6474609375 0.00158246189300507 0.00158271641691287 0.00158246187688502
0.650390625 0.0015824586708382 0.00158271438828974 0.00158245865456297
0.6533203125 0.00158245544667121 0.00158271235827165 0.00158245543023991
0.65625 0.00158245222049202 0.00158271032685007 0.00158245220390375
0.6591796875 0.00158244899228849 0.00158270829401645 0.00158244897554235
0.662109375 0.00158244576204843 0.00158270625976221 0.00158244574514352
0.6650390625 0.00158244252975962 0.00158270422407872 0.00158244251269503
0.66796875 0.00158243929540976 0.00158270218695732 0.00158243927818458
0.6708984375 0.00158243605898653 0.00158270014838931 0.00158243604159984
0.673828125 0.00158243282047754 0.00158269810836596 0.00158243280292842
0.6767578125 0.00158242957987035 0.00158269606687849 0.00158242956215789
0.6796875 0.00158242633715248 0.00158269402391808 0.00158242631927574
0.6826171875 0.00158242309231139 0.0015826919794759 0.00158242307426946
0.685546875 0.00158241984533448 0.00158268993354305 0.00158241982712642
0.6884765625 0.00158241659620913 0.00158268788611061 0.001582416577834
0.69140625 0.00158241334492262 0.0015826858371696 0.0015824133263795
0.6943359375 0.00158241009146222 0.00158268378671104 0.00158241007275015
0.697265625 0.00158240683581512 0.00158268173472586 0.00158240681693316
0.7001953125 0.00158240357796846 0.00158267968120498 0.00158240355891566
0.703125 0.00158240031790933 0.00158267762613928 0.00158240029868474
0.7060546875 0.00158239705562476 0.00158267556951959 0.00158239703622743
0.708984375 0.00158239379110173 0.00158267351133671 0.00158239377153069
0.7119140625 0.00158239052432716 0.00158267145158137 0.00158239050458146
0.71484375 0.00158238725528792 0.00158266939024429 0.00158238723536657
0.7177734375 0.0015823839839708 0.00158266732731614 0.00158238396387285
0.720703125 0.00158238071036256 0.00158266526278753 0.00158238069008703
0.7236328125 0.00158237743444989 0.00158266319664905 0.00158237741399579
0.7265625 0.00158237415621941 0.00158266112889123 0.00158237413558578
0.7294921875 0.00158237087565772 0.00158265905950457 0.00158237085484355
0.732421875 0.0015823675927513 0.00158265698847951 0.00158236757175562
0.7353515625 0.00158236430748662 0.00158265491580645 0.00158236428630843
0.73828125 0.00158236101985008 0.00158265284147576 0.00158236099848838
0.7412109375 0.00158235772982799 0.00158265076547774 0.00158235770828178
0.744140625 0.00158235443740663 0.00158264868780267 0.0015823544156749
0.7470703125 0.0015823511425722 0.00158264660844075 0.00158235112065395
0.75 0.00158234784531085 0.00158264452738218 0.00158234782320506
0.7529296875 0.00158234454560866 0.00158264244461706 0.00158234452331431
0.755859375 0.00158234124345164 0.00158264036013549 0.00158234122096771
0.7587890625 0.00158233793882574 0.0015826382739275 0.0015823379161512
0.76171875 0.00158233463171685 0.00158263618598305 0.00158233460885068
0.7646484375 0.0015823313221108 0.0015826340962921 0.00158233129905195
0.767578125 0.00158232800999332 0.00158263200484453 0.00158232798674076
0.7705078125 0.00158232469535012 0.00158262991163017 0.0015823246719028
0.7734375 0.0015823213781668 0.0015826278166388 0.00158232135452368
0.7763671875 0.00158231805842893 0.00158262571986016 0.00158231803458896
0.779296875 0.00158231473612198 0.00158262362128393 0.0015823147120841
0.7822265625 0.00158231141123137 0.00158262152089976 0.00158231138699451
0.78515625 0.00158230808374245 0.00158261941869721 0.00158230805930555
0.7880859375 0.00158230475364048 0.00158261731466581 0.00158230472900247
0.791015625 0.00158230142091066 0.00158261520879504 0.00158230139607047
0.7939453125 0.00158229808553814 0.00158261310107433 0.00158229806049468
0.796875 0.00158229474750796 0.00158261099149303 0.00158229472226016
0.7998046875 0.00158229140680512 0.00158260888004047 0.00158229138135187
0.802734375 0.00158228806341452 0.0015826067667059 0.00158228803775474
0.8056640625 0.001582284717321 0.00158260465147853 0.00158228469145359
0.80859375 0.00158228136850932 0.00158260253434751 0.00158228134243319
0.8115234375 0.00158227801696418 0.00158260041530191 0.0015822779906782
0.814453125 0.00158227466267018 0.0015825982943308 0.00158227463617325
0.8173828125 0.00158227130561185 0.00158259617142313 0.00158227127890285
0.8203125 0.00158226794577366 0.00158259404656783 0.00158226791885146
0.8232421875 0.00158226458313998 0.00158259191975376 0.00158226455600346
0.826171875 0.0015822612176951 0.00158258979096973 0.00158226119034313
0.8291015625 0.00158225784942325 0.00158258766020447 0.00158225782185469
0.83203125 0.00158225447830857 0.00158258552744668 0.00158225445052227
0.8349609375 0.00158225110433512 0.00158258339268498 0.00158225107632993
0.837890625 0.00158224772748686 0.00158258125590792 0.00158224769926163
0.8408203125 0.0015822443477477 0.001582579117104 0.00158224431930127
0.84375 0.00158224096510143 0.00158257697626168 0.00158224093643265
0.8466796875 0.0015822375795318 0.00158257483336932 0.00158223755063948
0.849609375 0.00158223419102244 0.00158257268841524 0.00158223416190541
0.8525390625 0.0015822307995569 0.00158257054138767 0.00158223077021399
0.85546875 0.00158222740511865 0.00158256839227482 0.00158222737554867
0.8583984375 0.00158222400769109 0.0015825662410648 0.00158222397789283
0.861328125 0.00158222060725748 0.00158256408774566 0.00158222057722976
0.8642578125 0.00158221720380106 0.00158256193230538 0.00158221717354267
0.8671875 0.00158221379730491 0.0015825597747319 0.00158221376681466
0.8701171875 0.00158221038775209 0.00158255761501306 0.00158221035702874
0.873046875 0.00158220697512551 0.00158255545313665 0.00158220694416785
0.8759765625 0.00158220355940802 0.00158255328909038 0.00158220352821482
0.87890625 0.00158220014058236 0.0015825511228619 0.0015822001091524
0.8818359375 0.0015821967186312 0.00158254895443879 0.00158219668696323
0.884765625 0.00158219329353709 0.00158254678380856 0.00158219326162987
0.8876953125 0.00158218986528249 0.00158254461095864 0.00158218983313478
0.890625 0.00158218643384979 0.00158254243587638 0.00158218640146031
0.8935546875 0.00158218299922123 0.00158254025854909 0.00158218296658874
0.896484375 0.00158217956137901 0.00158253807896398 0.00158217952850223
0.8994140625 0.00158217612030519 0.00158253589710819 0.00158217608718286
0.90234375 0.00158217267598175 0.00158253371296879 0.00158217264261257
0.9052734375 0.00158216922839056 0.00158253152653278 0.00158216919477325
0.908203125 0.00158216577751339 0.00158252933778706 0.00158216574364666
0.9111328125 0.00158216232333191 0.00158252714671848 0.00158216228921445
0.9140625 0.00158215886582769 0.00158252495331379 0.00158215883145819
0.9169921875 0.00158215540498217 0.00158252275755969 0.00158215537035934
0.919921875 0.00158215194077673 0.00158252055944278 0.00158215190589923
0.9228515625 0.0015821484731926 0.00158251835894958 0.00158214843805911
0.92578125 0.00158214500221093 0.00158251615606653 0.00158214496682011
0.9287109375 0.00158214152781274 0.00158251395078 0.00158214149216325
0.931640625 0.00158213804997896 0.00158251174307627 0.00158213801406946
0.9345703125 0.00158213456869039 0.00158250953294153 0.00158213453251952
0.9375 0.00158213108392774 0.0015825073203619 0.00158213104749414
0.9404296875 0.00158212759567159 0.0015825051053234 0.00158212755897389
0.943359375 0.00158212410390242 0.00158250288781198 0.00158212406693924
0.9462890625 0.00158212060860057 0.00158250066781349 0.00158212057137054
0.94921875 0.00158211710974629 0.00158249844531371 0.00158211707224801
0.9521484375 0.0015821136073197 0.00158249622029831 0.00158211356955177
0.955078125 0.0015821101013008 0.0015824939927529 0.00158211006326183
0.9580078125 0.00158210659166949 0.00158249176266296 0.00158210655335805
0.9609375 0.00158210307840552 0.00158248953001391 0.0015821030398202
0.9638671875 0.00158209956148853 0.00158248729479108 0.0015820995226279
0.966796875 0.00158209604089805 0.00158248505697969 0.00158209600176067
0.9697265625 0.00158209251661347 0.00158248281656488 0.0015820924771979
0.97265625 0.00158208898861406 0.00158248057353169 0.00158208894891885
0.9755859375 0.00158208545687895 0.00158247832786506 0.00158208541690265
0.978515625 0.00158208192138718 0.00158247607954984 0.00158208188112831
0.9814453125 0.00158207838211761 0.00158247382857079 0.0015820783415747
0.984375 0.00158207483904901 0.00158247157491256 0.00158207479822058
0.9873046875 0.00158207129215999 0.0015824693185597 0.00158207125104455
0.990234375 0.00158206774142906 0.00158246705949667 0.0015820677000251
0.9931640625 0.00158206418683456 0.00158246479770783 0.00158206414514058
0.99609375 0.00158206062835471 0.00158246253317742 0.00158206058636919
0.9990234375 0.00158205706596759 0.0015824602658896 0.00158205702368902
1.001953125 0.00158205349965116 0.00158245799582841 0.00158205345707799
1.0048828125 0.00158204992938321 0.00158245572297779 0.0015820498865139
1.0078125 0.00158204635514141 0.00158245344732157 0.00158204631197441
1.0107421875 0.00158204277690328 0.00158245116884348 0.00158204273343703
1.013671875 0.00158203919464619 0.00158244888752713 0.00158203915087913
1.0166015625 0.00158203560834738 0.00158244660335604 0.00158203556427793
1.01953125 0.00158203201798393 0.0015824443163136 0.0015820319736105
1.0224609375 0.00158202842353277 0.0015824420263831 0.00158202837885377
1.025390625 0.0015820248249707 0.00158243973354771 0.00158202477998452
1.0283203125 0.00158202122227434 0.00158243743779048 0.00158202117697936
1.03125 0.00158201761542017 0.00158243513909437 0.00158201756981479
1.0341796875 0.00158201400438453 0.00158243283744219 0.0015820139584671
1.037109375 0.00158201038914358 0.00158243053281665 0.00158201034291246
1.0400390625 0.00158200676967334 0.00158242822520035 0.00158200672312688
1.04296875 0.00158200314594966 0.00158242591457575 0.00158200309908619
1.0458984375 0.00158199951794823 0.0015824236009252 0.00158199947076609
1.048828125 0.00158199588564459 0.00158242128423093 0.00158199583814208
1.0517578125 0.00158199224901408 0.00158241896447503 0.00158199220118953
1.0546875 0.00158198860803192 0.00158241664163948 0.00158198855988361
1.0576171875 0.00158198496267314 0.00158241431570613 0.00158198491419937
1.060546875 0.0015819813129126 0.00158241198665671 0.00158198126411163
1.0634765625 0.00158197765872498 0.00158240965447279 0.0015819776095951
1.06640625 0.0015819740000848 0.00158240731913584 0.00158197395062426
1.0693359375 0.00158197033696641 0.0015824049806272 0.00158197028717345
1.072265625 0.00158196666934398 0.00158240263892805 0.00158196661921684
1.0751953125 0.00158196299719148 0.00158240029401944 0.00158196294672838
1.078125 0.00158195932048273 0.00158239794588232 0.00158195926968188
1.0810546875 0.00158195563919134 0.00158239559449745 0.00158195558805095
1.083984375 0.00158195195329076 0.00158239323984548 0.00158195190180902
1.0869140625 0.00158194826275424 0.00158239088190693 0.00158194821092933
1.08984375 0.00158194456755484 0.00158238852066214 0.00158194451538492
1.0927734375 0.00158194086766543 0.00158238615609133 0.00158194081514867
1.095703125 0.0015819371630587 0.00158238378817459 0.00158193711019324
1.0986328125 0.00158193345370714 0.00158238141689182 0.00158193340049111
1.1015625 0.00158192973958303 0.0015823790422228 0.00158192968601455
1.1044921875 0.00158192602065847 0.00158237666414717 0.00158192596673565
1.107421875 0.00158192229690534 0.00158237428264439 0.00158192224262628
1.1103515625 0.00158191856829533 0.00158237189769377 0.00158191851365811
1.11328125 0.00158191483479992 0.00158236950927448 0.00158191477980262
1.1162109375 0.00158191109639039 0.00158236711736553 0.00158191104103107
1.119140625 0.00158190735303779 0.00158236472194576 0.00158190729731451
1.1220703125 0.00158190360471299 0.00158236232299385 0.00158190354862377
1.125 0.00158189985138662 0.00158235992048833 0.00158189979492947
1.1279296875 0.0015818960930291 0.00158235751440755 0.00158189603620204
1.130859375 0.00158189232961062 0.0015823551047297 0.00158189227241165
1.1337890625 0.00158188856110117 0.0015823526914328 0.00158188850352827
1.13671875 0.0015818847874705 0.0015823502744947 0.00158188472952164
1.1396484375 0.00158188100868813 0.00158234785389309 0.00158188095036127
1.142578125 0.00158187722472337 0.00158234542960546 0.00158187716601645
1.1455078125 0.00158187343554529 0.00158234300160915 0.00158187337645623
1.1484375 0.0015818696411227 0.0015823405698813 0.00158186958164942
1.1513671875 0.00158186584142421 0.00158233813439888 0.00158186578156461
1.154296875 0.00158186203641816 0.00158233569513868 0.00158186197617013
1.1572265625 0.00158185822607268 0.00158233325207729 0.00158185816543408
1.16015625 0.00158185441035562 0.00158233080519115 0.00158185434932432
1.1630859375 0.0015818505892346 0.00158232835445646 0.00158185052780843
1.166015625 0.00158184676267699 0.00158232589984927 0.00158184670085378
1.1689453125 0.00158184293064989 0.00158232344134542 0.00158184286842746
1.171875 0.00158183909312017 0.00158232097892054 0.00158183903049631
1.1748046875 0.0015818352500544 0.00158231851255009 0.0015818351870269
1.177734375 0.00158183140141894 0.00158231604220932 0.00158183133798556
1.1806640625 0.00158182754717983 0.00158231356787327 0.00158182748333832
1.18359375 0.00158182368730288 0.00158231108951676 0.00158182362305098
1.1865234375 0.00158181982175361 0.00158230860711445 0.00158181975708902
1.189453125 0.00158181595049726 0.00158230612064073 0.0015818158854177
1.1923828125 0.0015818120734988 0.00158230363006983 0.00158181200800195
1.1953125 0.00158180819072291 0.00158230113537574 0.00158180812480644
1.1982421875 0.001581804302134 0.00158229863653221 0.00158180423579557
1.201171875 0.00158180040769618 0.00158229613351282 0.00158180034093341
1.2041015625 0.00158179650737325 0.00158229362629088 0.00158179644018377
1.20703125 0.00158179260112875 0.00158229111483951 0.00158179253351015
1.2099609375 0.00158178868892589 0.00158228859913157 0.00158178862087577
1.212890625 0.0015817847707276 0.00158228607913971 0.00158178470224351
1.2158203125 0.00158178084649647 0.00158228355483632 0.00158178077757596
1.21875 0.00158177691619481 0.0015822810261936 0.00158177684683542
1.2216796875 0.00158177297978461 0.00158227849318345 0.00158177290998385
1.224609375 0.00158176903722754 0.00158227595577757 0.00158176896698289
1.2275390625 0.00158176508848493 0.0015822734139474 0.00158176501779387
1.23046875 0.00158176113351779 0.00158227086766412 0.00158176106237779
1.2333984375 0.00158175717228683 0.00158226831689867 0.00158175710069531
1.236328125 0.00158175320475239 0.00158226576162173 0.00158175313270677
1.2392578125 0.00158174923087448 0.00158226320180372 0.00158174915837216
1.2421875 0.00158174525061277 0.00158226063741479 0.00158174517765112
1.2451171875 0.00158174126392659 0.00158225806842485 0.00158174119050297
1.248046875 0.00158173727077491 0.00158225549480349 0.00158173719688665
1.2509765625 0.00158173327111633 0.00158225291652009 0.00158173319676076
1.25390625 0.00158172926490911 0.0015822503335437 0.00158172919008352
1.2568359375 0.00158172525211114 0.00158224774584313 0.0015817251768128
1.259765625 0.00158172123267993 0.00158224515338687 0.0015817211569061
1.2626953125 0.00158171720657263 0.00158224255614314 0.00158171713032054
1.265625 0.00158171317374599 0.00158223995407988 0.00158171309701286
1.2685546875 0.00158170913415641 0.00158223734716471 0.00158170905693941
1.271484375 0.00158170508775986 0.00158223473536498 0.00158170501005616
1.2744140625 0.00158170103451193 0.00158223211864771 0.00158170095631868
1.27734375 0.00158169697436782 0.00158222949697962 0.00158169689568214
1.2802734375 0.00158169290728232 0.00158222687032712 0.0015816928281013
1.283203125 0.0015816888332098 0.00158222423865632 0.00158168875353052
1.2861328125 0.00158168475210422 0.00158222160193298 0.00158168467192373
1.2890625 0.00158168066391912 0.00158221896012257 0.00158168058323445
1.2919921875 0.00158167656860762 0.0015822163131902 0.00158167648741576
1.294921875 0.00158167246612239 0.00158221366110066 0.00158167238442032
1.2978515625 0.00158166835641567 0.00158221100381841 0.00158166827420034
1.30078125 0.00158166423943925 0.00158220834130756 0.0015816641567076
1.3037109375 0.00158166011514449 0.00158220567353188 0.00158166003189341
1.306640625 0.00158165598348226 0.00158220300045476 0.00158165589970863
1.3095703125 0.00158165184440299 0.00158220032203928 0.00158165176010366
1.3125 0.00158164769785663 0.00158219763824811 0.00158164761302843
1.3154296875 0.00158164354379267 0.0015821949490436 0.00158164345843238
1.318359375 0.0015816393821601 0.00158219225438769 0.0015816392962645
1.3212890625 0.00158163521290742 0.00158218955424196 0.00158163512647325
1.32421875 0.00158163103598265 0.00158218684856761 0.00158163094900663
1.3271484375 0.00158162685133329 0.00158218413732544 0.0015816267638121
1.330078125 0.00158162265890634 0.00158218142047587 0.00158162257083664
1.3330078125 0.00158161845864829 0.00158217869797891 0.0015816183700267
1.3359375 0.00158161425050507 0.00158217596979418 0.0015816141613282
1.3388671875 0.00158161003442213 0.00158217323588086 0.00158160994468654
1.341796875 0.00158160581034433 0.00158217049619775 0.00158160572004658
1.3447265625 0.00158160157821603 0.0015821677507032 0.0015816014873526
1.34765625 0.00158159733798099 0.00158216499935514 0.00158159724654838
1.3505859375 0.00158159308958244 0.00158216224211107 0.00158159299757709
1.353515625 0.00158158883296302 0.00158215947892804 0.00158158874038135
1.3564453125 0.0015815845680648 0.00158215670976265 0.00158158447490318
1.359375 0.00158158029482925 0.00158215393457106 0.00158158020108405
1.3623046875 0.00158157601319726 0.00158215115330895 0.00158157591886479
1.365234375 0.00158157172310911 0.00158214836593155 0.00158157162818565
1.3681640625 0.00158156742450445 0.00158214557239359 0.00158156732898625
1.37109375 0.00158156311732232 0.00158214277264933 0.0015815630212056
1.3740234375 0.00158155880150112 0.00158213996665256 0.00158155870478206
1.376953125 0.00158155447697862 0.00158213715435654 0.00158155437965337
1.3798828125 0.00158155014369192 0.00158213433571403 0.00158155004575659
1.3828125 0.00158154580157746 0.00158213151067729 0.00158154570302813
1.3857421875 0.00158154145057104 0.00158212867919806 0.00158154135140373
1.388671875 0.00158153709060773 0.00158212584122754 0.00158153699081845
1.3916015625 0.00158153272162193 0.00158212299671639 0.00158153262120665
1.39453125 0.00158152834354734 0.00158212014561474 0.00158152824250197
1.3974609375 0.00158152395631694 0.00158211728787215 0.00158152385463738
1.400390625 0.00158151955986298 0.00158211442343762 0.00158151945754507
1.4033203125 0.00158151515411698 0.00158211155225958 0.00158151505115653
1.40625 0.00158151073900972 0.0015821086742859 0.00158151063540249
1.4091796875 0.00158150631447119 0.00158210578946381 0.00158150621021291
1.412109375 0.00158150188043064 0.00158210289773998 0.00158150177551698
1.4150390625 0.00158149743681651 0.00158209999906047 0.00158149733124313
1.41796875 0.00158149298355647 0.00158209709337069 0.00158149287731895
1.4208984375 0.00158148852057735 0.00158209418061545 0.00158148841367126
1.423828125 0.00158148404780518 0.00158209126073891 0.00158148394022602
1.4267578125 0.00158147956516514 0.00158208833368457 0.00158147945690838
1.4296875 0.00158147507258157 0.00158208539939529 0.00158147496364263
1.4326171875 0.00158147056997794 0.00158208245781324 0.00158147046035219
1.435546875 0.00158146605727684 0.00158207950887991 0.00158146594695961
1.4384765625 0.00158146153439997 0.00158207655253609 0.00158146142338654
1.44140625 0.00158145700126813 0.00158207358872189 0.00158145688955374
1.4443359375 0.00158145245780119 0.00158207061737665 0.001581452345381
1.447265625 0.00158144790391808 0.00158206763843904 0.00158144779078724
1.4501953125 0.00158144333953678 0.00158206465184694 0.00158144322569036
1.453125 0.0015814387645743 0.00158206165753749 0.00158143865000733
1.4560546875 0.00158143417894666 0.00158205865544707 0.00158143406365413
1.458984375 0.00158142958256888 0.00158205564551126 0.00158142946654571
1.4619140625 0.00158142497535496 0.00158205262766487 0.00158142485859603
1.46484375 0.00158142035721787 0.00158204960184185 0.00158142023971799
1.4677734375 0.00158141572806952 0.00158204656797539 0.00158141560982344
1.470703125 0.00158141108782072 0.00158204352599779 0.00158141096882316
1.4736328125 0.00158140643638122 0.00158204047584053 0.00158140631662683
1.4765625 0.00158140177365965 0.00158203741743418 0.00158140165314302
1.4794921875 0.0015813970995635 0.00158203435070849 0.00158139697827915
1.482421875 0.00158139241399911 0.00158203127559223 0.00158139229194152
1.4853515625 0.00158138771687165 0.00158202819201333 0.00158138759403523
1.48828125 0.0015813830080851 0.00158202509989872 0.0015813828844642
1.4912109375 0.00158137828754222 0.00158202199917443 0.00158137816313112
1.494140625 0.00158137355514452 0.00158201888976549 0.00158137342993744
1.4970703125 0.00158136881079227 0.00158201577159596 0.00158136868478337
1.5 0.00158136405438445 0.00158201264458889 0.00158136392756783
1.5029296875 0.00158135928581873 0.0015820095086663 0.0015813591581884
1.505859375 0.00158135450499145 0.00158200636374919 0.00158135437654137
1.5087890625 0.0015813497117976 0.00158200320975746 0.00158134958252165
1.51171875 0.00158134490613077 0.00158200004660996 0.00158134477602277
1.5146484375 0.00158134008788317 0.00158199687422443 0.00158133995693685
1.517578125 0.00158133525694554 0.00158199369251747 0.00158133512515459
1.5205078125 0.00158133041320721 0.00158199050140455 0.0015813302805652
1.5234375 0.00158132555655596 0.00158198730079998 0.00158132542305643
1.5263671875 0.0015813206868781 0.00158198409061685 0.00158132055251448
1.529296875 0.00158131580405837 0.00158198087076705 0.00158131566882403
1.5322265625 0.00158131090797992 0.00158197764116123 0.00158131077186814
1.53515625 0.00158130599852433 0.00158197440170879 0.00158130586152832
1.5380859375 0.0015813010755715 0.00158197115231783 0.00158130093768437
1.541015625 0.00158129613899967 0.00158196789289512 0.00158129600021446
1.5439453125 0.00158129118868538 0.00158196462334611 0.00158129104899504
1.546875 0.00158128622450343 0.00158196134357489 0.00158128608390082
1.5498046875 0.00158128124632683 0.00158195805348412 0.00158128110480472
1.552734375 0.00158127625402678 0.00158195475297507 0.00158127611157786
1.5556640625 0.00158127124747264 0.00158195144194753 0.0015812711040895
1.55859375 0.00158126622653188 0.00158194812029982 0.00158126608220701
1.5615234375 0.00158126119107003 0.00158194478792874 0.00158126104579584
1.564453125 0.00158125614095067 0.00158194144472953 0.00158125599471946
1.5673828125 0.00158125107603537 0.00158193809059588 0.00158125092883934
1.5703125 0.00158124599618363 0.00158193472541983 0.0015812458480149
1.5732421875 0.00158124090125289 0.00158193134909179 0.00158124075210344
1.576171875 0.00158123579109841 0.00158192796150048 0.00158123564096015
1.5791015625 0.00158123066557331 0.00158192456253292 0.00158123051443802
1.58203125 0.00158122552452843 0.00158192115207433 0.00158122537238779
1.5849609375 0.00158122036781237 0.00158191773000817 0.00158122021465795
1.587890625 0.00158121519527137 0.00158191429621604 0.00158121504109463
1.5908203125 0.00158121000674931 0.00158191085057767 0.00158120985154158
1.59375 0.00158120480208762 0.00158190739297087 0.00158120464584012
1.5966796875 0.00158119958112525 0.00158190392327149 0.00158119942382907
1.599609375 0.00158119434369859 0.00158190044135336 0.00158119418534473
1.6025390625 0.00158118908964145 0.00158189694708826 0.00158118893022074
1.60546875 0.00158118381878495 0.00158189344034589 0.00158118365828811
1.6083984375 0.00158117853095751 0.00158188992099376 0.00158117836937514
1.611328125 0.00158117322598474 0.00158188638889721 0.0015811730633073
1.6142578125 0.00158116790368943 0.00158188284391933 0.00158116773990723
1.6171875 0.00158116256389141 0.00158187928592087 0.00158116239899464
1.6201171875 0.00158115720640755 0.00158187571476026 0.00158115704038625
1.623046875 0.00158115183105166 0.0015818721302935 0.00158115166389572
1.6259765625 0.00158114643763441 0.0015818685323741 0.00158114626933358
1.62890625 0.00158114102596327 0.00158186492085306 0.00158114085650714
1.6318359375 0.00158113559584241 0.00158186129557876 0.00158113542522042
1.634765625 0.00158113014707264 0.00158185765639694 0.00158112997527408
1.6376953125 0.00158112467945135 0.00158185400315059 0.00158112450646532
1.640625 0.00158111919277234 0.00158185033567993 0.00158111901858781
1.6435546875 0.00158111368682583 0.00158184665382229 0.00158111351143158
1.646484375 0.0015811081613983 0.00158184295741208 0.00158110798478294
1.6494140625 0.00158110261627245 0.00158183924628069 0.00158110243842441
1.65234375 0.00158109705122704 0.00158183552025642 0.00158109687213458
1.6552734375 0.00158109146603685 0.00158183177916439 0.00158109128568803
1.658203125 0.00158108586047252 0.00158182802282648 0.00158108567885522
1.6611328125 0.0015810802343005 0.00158182425106123 0.00158108005140241
1.6640625 0.0015810745872829 0.00158182046368374 0.00158107440309149
1.6669921875 0.00158106891917736 0.00158181666050559 0.00158106873367992
1.669921875 0.001581063229737 0.00158181284133477 0.00158106304292059
1.6728515625 0.0015810575187102 0.00158180900597553 0.00158105733056169
1.67578125 0.00158105178584056 0.0015818051542283 0.00158105159634658
1.6787109375 0.00158104603086672 0.00158180128588963 0.00158104584001369
1.681640625 0.00158104025352222 0.00158179740075201 0.00158104006129632
1.6845703125 0.00158103445353539 0.0015817934986038 0.00158103425992258
1.6875 0.00158102863062918 0.00158178957922908 0.00158102843561515
1.6904296875 0.001581022784521 0.00158178564240759 0.00158102258809122
1.693359375 0.00158101691492258 0.00158178168791454 0.00158101671706224
1.6962890625 0.00158101102153979 0.00158177771552049 0.00158101082223385
1.69921875 0.00158100510407248 0.00158177372499126 0.00158100490330561
1.7021484375 0.00158099916221431 0.00158176971608775 0.00158099895997091
1.705078125 0.00158099319565254 0.00158176568856578 0.00158099299191673
1.7080078125 0.00158098720406785 0.00158176164217599 0.00158098699882346
1.7109375 0.00158098118713416 0.00158175757666363 0.00158098098036472
1.7138671875 0.00158097514451841 0.00158175349176844 0.00158097493620714
1.716796875 0.00158096907588031 0.00158174938722445 0.00158096886601012
1.7197265625 0.00158096298087218 0.0015817452627598 0.00158096276942566
1.72265625 0.00158095685913868 0.00158174111809659 0.00158095664609808
1.7255859375 0.00158095071031656 0.00158173695295066 0.0015809504956638
1.728515625 0.00158094453403444 0.00158173276703138 0.00158094431775106
1.7314453125 0.00158093832991249 0.00158172856004149 0.00158093811197971
1.734375 0.00158093209756224 0.00158172433167683 0.00158093187796088
1.7373046875 0.00158092583658622 0.00158172008162614 0.00158092561529671
1.740234375 0.00158091954657767 0.00158171580957084 0.00158091932358007
1.7431640625 0.00158091322712029 0.00158171151518474 0.00158091300239423
1.74609375 0.00158090687778782 0.00158170719813383 0.00158090665131253
1.7490234375 0.00158090049814379 0.00158170285807598 0.00158090026989804
1.751953125 0.0015808940877411 0.00158169849466069 0.00158089385770325
1.7548828125 0.00158088764612168 0.00158169410752877 0.0015808874142696
1.7578125 0.0015808811728161 0.00158168969631205 0.0015808809391272
1.7607421875 0.00158087466734315 0.00158168526063306 0.00158087443179434
1.763671875 0.00158086812920942 0.0015816808001047 0.00158086789177711
1.7666015625 0.00158086155790886 0.00158167631432986 0.00158086131856894
1.76953125 0.00158085495292229 0.00158167180290112 0.00158085471165011
1.7724609375 0.00158084831371696 0.00158166726540029 0.0015808480704873
1.775390625 0.00158084163974597 0.00158166270139805 0.00158084139453304
1.7783203125 0.00158083493044777 0.00158165811045355 0.00158083468322519
1.78125 0.0015808281852456 0.00158165349211392 0.00158082793598636
1.7841796875 0.00158082140354685 0.00158164884591381 0.00158082115222331
1.787109375 0.00158081458474248 0.00158164417137496 0.00158081433132633
1.7900390625 0.00158080772820632 0.0015816394680056 0.00158080747266858
1.79296875 0.00158080083329443 0.0015816347353 0.00158080057560539
1.7958984375 0.0015807938993443 0.00158162997273783 0.00158079363947351
1.798828125 0.00158078692567413 0.00158162517978359 0.00158078666359038
1.8017578125 0.00158077991158198 0.00158162035588602 0.00158077964725327
1.8046875 0.00158077285634494 0.00158161550047737 0.00158077258973844
1.8076171875 0.00158076575921822 0.00158161061297273 0.00158076549030024
1.810546875 0.00158075861943416 0.0015816056927693 0.00158075834817012
1.8134765625 0.00158075143620125 0.00158160073924561 0.00158075116255565
1.81640625 0.00158074420870303 0.00158159575176069 0.00158074393263941
1.8193359375 0.00158073693609698 0.00158159072965317 0.00158073665757786
1.822265625 0.00158072961751329 0.00158158567224043 0.00158072933650015
1.8251953125 0.0015807222520536 0.00158158057881753 0.00158072196850682
1.828125 0.0015807148387896 0.00158157544865627 0.00158071455266844
1.8310546875 0.00158070737676164 0.00158157028100401 0.00158070708802417
1.833984375 0.00158069986497716 0.00158156507508256 0.00158069957358021
1.8369140625 0.00158069230240907 0.0015815598300869 0.00158069200830816
1.83984375 0.00158068468799398 0.0015815545451839 0.0015806843911433
1.8427734375 0.00158067702063039 0.00158154921951091 0.00158067672098269
1.845703125 0.00158066929917665 0.00158154385217424 0.00158066899668321
1.8486328125 0.00158066152244887 0.00158153844224759 0.00158066121705943
1.8515625 0.00158065368921866 0.00158153298877037 0.00158065338088131
1.8544921875 0.00158064579821068 0.00158152749074585 0.00158064548687181
1.857421875 0.00158063784810004 0.00158152194713924 0.00158063753370424
1.8603515625 0.0015806298375095 0.00158151635687564 0.00158062951999948
1.86328125 0.0015806217650065 0.00158151071883775 0.00158062144432298
1.8662109375 0.00158061362909987 0.00158150503186357 0.00158061330518148
1.869140625 0.0015806054282364 0.00158149929474379 0.00158060510101957
1.8720703125 0.00158059716079707 0.00158149350621903 0.00158059683021592
1.875 0.001580588825093 0.00158148766497694 0.00158058849107918
1.8779296875 0.00158058041936106 0.00158148176964896 0.00158058008184364
1.880859375 0.00158057194175914 0.00158147581880692 0.00158057160066444
1.8837890625 0.00158056339036098 0.00158146981095928 0.00158056304561243
1.88671875 0.00158055476315063 0.00158146374454717 0.00158055441466856
1.8896484375 0.00158054605801631 0.00158145761794003 0.0015805457057178
1.892578125 0.00158053727274383 0.00158145142943087 0.0015805369165425
1.8955078125 0.00158052840500938 0.00158144517723118 0.00158052804481513
1.8984375 0.00158051945237158 0.00158143885946538 0.00158051908809039
1.9013671875 0.00158051041226286 0.00158143247416472 0.0015805100437965
1.904296875 0.00158050128197999 0.00158142601926068 0.00158050090922573
1.9072265625 0.00158049205867357 0.00158141949257777 0.00158049168152391
1.91015625 0.00158048273933663 0.0015814128918256 0.00158048235767889
1.9130859375 0.00158047332079184 0.00158140621459021 0.00158047293450783
1.916015625 0.00158046379967753 0.00158139945832455 0.00158046340864311
1.9189453125 0.00158045417243204 0.00158139262033798 0.00158045377651669
1.921875 0.00158044443527644 0.00158138569778471 0.0015804440343427
1.9248046875 0.00158043458419512 0.00158137868765102 0.00158043417809809
1.927734375 0.00158042461491421 0.00158137158674108 0.00158042420350086
1.9306640625 0.00158041452287726 0.00158136439166126 0.00158041410598576
1.93359375 0.00158040430321786 0.00158135709880258 0.00158040388067683
1.9365234375 0.00158039395072876 0.00158134970432124 0.00158039352235632
1.939453125 0.00158038345982675 0.00158134220411674 0.00158038302542955
1.9423828125 0.00158037282451253 0.00158133459380739 0.00158037238388463
1.9453125 0.00158036203832484 0.00158132686870276 0.00158036159124636
1.9482421875 0.0015803510942874 0.00158131902377253 0.00158035064052303
1.951171875 0.00158033998484729 0.00158131105361128 0.00158033952414455
1.9541015625 0.00158032870180288 0.00158130295239841 0.00158032823389002
1.95703125 0.00158031723621856 0.00158129471385246 0.00158031676080209
1.9599609375 0.00158030557832309 0.00158128633117869 0.00158030509508479
1.962890625 0.00158029371738686 0.0015812777970088 0.00158029322598011
1.9658203125 0.00158028164157198 0.00158126910333109 0.00158028114161726
1.96875 0.00158026933774688 0.00158126024140914 0.00158026882882604
1.9716796875 0.00158025679125389 0.00158125120168656 0.00158025627290302
1.974609375 0.00158024398561469 0.00158124197367446 0.00158024345731498
1.9775390625 0.00158023090215293 0.00158123254581737 0.00158023036331915
1.98046875 0.00158021751950756 0.001581222905332 0.00158021696947365
1.9833984375 0.00158020381300311 0.0015812130380111 0.00158020325100451
1.986328125 0.00158018975383686 0.0015812029279818 0.00158018917898966
1.9892578125 0.00158017530803789 0.00158119255740396 0.00158017471931543
1.9921875 0.00158016043515414 0.0015811819060879 0.00158015983136303
1.9951171875 0.00158014508663349 0.00158117095100318 0.00158014446639257
1.998046875 0.00158012920388992 0.00158115966563868 0.00158012856561759
2.0009765625 0.00158011271608912 0.00158114801916006 0.00158011205800663
2.00390625 0.00158009553775188 0.00158113597529276 0.00158009485791103
2.0068359375 0.0015800775663525 0.00158112349084016 0.00158007686269585
2.009765625 0.00158005868017181 0.00158111051373054 0.00158005795063022
2.0126953125 0.00158003873672732 0.00158109698048389 0.00158003797935369
2.015625 0.0015800175721229 0.00158108281301362 0.0015800167852524
2.0185546875 0.0015799950016126 0.00158106791474958 0.0015799941840314
2.021484375 0.00157997082155264 0.00158105216620559 0.00157996997265052
2.0244140625 0.0015799448127327 0.00158103542032634 0.0015799439326139
2.02734375 0.00157991674487119 0.00158101749821493 0.00157991583440297
2.0302734375 0.00157988638187626 0.00158099818610268 0.00157988544266507
2.033203125 0.00157985348736142 0.00158097723457154 0.00157985252165991
2.0361328125 0.00157981782988759 0.00158095436095253 0.00157981684044796
2.0390625 0.00157977918748176 0.00158092925541961 0.00157977817737856
2.0419921875 0.00157973735112716 0.00158090159060272 0.00157973632357496
2.044921875 0.00157969212709322 0.00158087103372788 0.00157969108528104
2.0478515625 0.00157964333813365 0.00158083725962847 0.00157964228509132
2.05078125 0.00157959082370174 0.00158079996271613 0.00157958976220532
2.0537109375 0.00157953443940041 0.00158075886625902 0.00157953337191681
2.056640625 0.00157947405590511 0.00158071372798929 0.00157947298457093
2.0595703125 0.00157940955758053 0.00158066434189505 0.0015794084842074
2.0625 0.00157934084097329 0.00158061053676798 0.00157933976707145
2.0654296875 0.00157926781331531 0.00158055217249779 0.00157926674012762
2.068359375 0.00157919039112619 0.00158048913519429 0.00157918931966663
2.0712890625 0.00157910849896422 0.00158042133205943 0.00157910743005627
2.07421875 0.00157902206834546 0.00158034868665016 0.00157902100265762
2.0771484375 0.00157893103683036 0.0015802711348796 0.00157892997490732
2.080078125 0.00157883534726497 0.00158018862186799 0.00157883428955375
2.0830078125 0.00157873494715735 0.00158010109959905 0.00157873389402871
2.0859375 0.00157862978816807 0.00158000852525611 0.00157862873993339
2.0888671875 0.00157851982569411 0.00157991086008652 0.00157851878261859
2.091796875 0.00157840501852775 0.00157980806865086 0.00157840398084044
2.0947265625 0.00157828532857467 0.0015797001183368 0.00157828429647609
2.09765625 0.00157816072061842 0.00157958697904645 0.00157815969428624
2.1005859375 0.00157803116212096 0.00157946862299161 0.00157803014171419
2.103515625 0.00157789662305125 0.00157934502455345 0.00157789560871338
2.1064453125 0.00157775707573574 0.00157921616017828 0.0015777560675971
2.109375 0.00157761249472621 0.00157908200829294 0.00157761149290569
2.1123046875 0.00157746285668128 0.00157894254922995 0.00157746186128772
2.115234375 0.0015773081402592 0.00157879776515757 0.0015773071513924
2.1181640625 0.00157714832601973 0.00157864764001229 0.0015771473437713
2.12109375 0.00157698339633379 0.00157849215943278 0.00157698242078782
2.1240234375 0.00157681333529966 0.00157833131069529 0.00157681236653329
2.126953125 0.00157663812866491 0.00157816508265033 0.00157663716674879
2.1298828125 0.00157645776375328 0.00157799346566104 0.00157645680875204
2.1328125 0.00157627222939613 0.00157781645154342 0.00157627128136873
2.1357421875 0.00157608151586786 0.00157763403350851 0.0015760805748679
2.138671875 0.00157588561482491 0.0015774462061067 0.00157588468090099
2.1416015625 0.00157568451924819 0.00157725296517418 0.00157568359244417
2.14453125 0.00157547822338854 0.00157705430778153 0.00157547730374378
2.1474609375 0.00157526672271496 0.00157685023218438 0.00157526581026459
2.150390625 0.00157505001386549 0.00157664073777625 0.00157504910864064
2.1533203125 0.00157482809460063 0.0015764258250433 0.00157482719662864
2.15625 0.00157460096375907 0.00157620549552099 0.00157460007306375
2.1591796875 0.00157436862121625 0.00157597975175271 0.00157436773781818
2.162109375 0.00157413106784688 0.00157574859725001 0.00157413019176406
2.1650390625 0.00157388830549622 0.00157551203645464 0.00157388743674581
2.16796875 0.00157364033697647 0.00157527007470211 0.00157363947558031
2.1708984375 0.0015733871661446 0.00157502271818685 0.00157338631214767
2.173828125 0.00157312879825492 0.00157476997392872 0.00157312795178824
2.1767578125 0.00157286524125127 0.00157451184974095 0.00157286440274686
2.1796875 0.00157259651027698 0.00157424835419942 0.0015725956811959
2.1826171875 0.00157232264310081 0.00157397949661309 0.00157232182833647
2.185546875 0.00157204375163578 0.00157370528699568 0.00157204296700544
2.1884765625 0.00157176018621286 0.00157342573603845 0.00157175947904499
2.19140625 0.00157147301190988 0.00157314085508404 0.00157147250258179
2.1943359375 0.00157118513875334 0.00157285065610131 0.00157118503676778
2.197265625 0.0015709029502042 0.0015725551516612 0.00157090329467705
2.2001953125 0.00157063546859109 0.00157225435491345 0.00157063537641333
2.203125 0.00157038578030226 0.0015719482795642 0.00157038353220803
2.2060546875 0.00157014176105858 0.00157163693985453 0.00157013706449187
2.208984375 0.00156988479561528 0.00157132035053971 0.00156987940234841
2.2119140625 0.00156960558396108 0.00157099852686936 0.00156960106592985
2.21484375 0.00156930528823067 0.00157067148456852 0.00156930204102871
2.2177734375 0.00156898877933017 0.00157033923981972 0.00156898655103009
2.220703125 0.00156866046042723 0.00157000180924677 0.00156865889216767
2.2236328125 0.00156832328609867 0.00156965920990111 0.00156832210555096
2.2265625 0.00156797901028885 0.00156931145925351 0.00156797804743574
2.2294921875 0.00156762861671407 0.00156895857519697 0.00156762777425052
2.232421875 0.00156727264364937 0.0015686005760745 0.00156727186825866
2.2353515625 0.00156691138434438 0.00156823748076268 0.00156691064748707
2.23828125 0.0015665450008292 0.00156786930888213 0.00156654428742994
2.2412109375 0.00156617358597819 0.00156749608129778 0.0015661728881356
2.244140625 0.00156579719662995 0.00156711782128303 0.00156579651022042
2.2470703125 0.00156541587103656 0.00156673455721046 0.00156541519391032
2.25 0.00156502963797882 0.00156634632876588 0.00156502896901137
2.2529296875 0.00156463852149697 0.00156595320132987 0.00156463786009379
2.255859375 0.00156424254333148 0.00156555529937817 0.00156424188917075
2.2587890625 0.00156384172417459 0.00156515288429336 0.00156384107707416
2.26171875 0.00156343608430709 0.0015647465354377 0.00156343544415601
2.2646484375 0.00156302564391866 0.00156433756535385 0.00156302501064204
2.267578125 0.0015626104232661 0.00156392892350918 0.00156260979680715
2.2705078125 0.00156219044274881 0.00156352687807403 0.00156218982305972
2.2734375 0.0015617657229422 0.00156314277027366 0.00156176510997954
2.2763671875 0.0015613362846101 0.00156278949505584 0.00156133567833244
2.279296875 0.00156090214870644 0.00156246240702059 0.00156090154907324
2.2822265625 0.0015604633363718 0.00156212197917384 0.00156046274334279
2.28515625 0.0015600198689275 0.00156173299758185 0.00156001928246242
2.2880859375 0.0015595717678685 0.00156130433055084 0.001559571187927
2.291015625 0.00155911905485597 0.00156085692387235 0.0015591184813975
2.2939453125 0.00155866175170964 0.00156040077658411 0.00155866118469348
2.296875 0.00155819988040031 0.00155993892348901 0.00155819931978553
2.2998046875 0.00155773346304246 0.00155947216792201 0.00155773290878797
2.302734375 0.00155726252188703 0.00155900072575453 0.00155726197395155
2.3056640625 0.00155678707931444 0.0015585246672591 0.00155678653765654
2.30859375 0.00155630715782774 0.0015580440275122 0.00155630662240586
2.3115234375 0.00155582278004603 0.00155755883325577 0.00155582225081847
2.314453125 0.00155533396869799 0.00155706910933221 0.00155533344562293
2.3173828125 0.00155484074661564 0.00155657488020407 0.00155484022965118
2.3203125 0.00155434313672832 0.00155607617030535 0.00155434262583245
2.3232421875 0.00155384116205675 0.00155557300411854 0.0015538406571874
2.326171875 0.00155333484570734 0.00155506540618811 0.00155333434682239
2.3291015625 0.00155282421086665 0.0015545534011194 0.00155282371792391
2.33203125 0.00155230928079596 0.00155403701357442 0.0015523087937532
2.3349609375 0.00155179007882606 0.00155351626826702 0.00155178959764104
2.337890625 0.00155126662835218 0.00155299118995807 0.00155126615298263
2.3408203125 0.001550738952829 0.00155246180345073 0.00155073848323266
2.34375 0.00155020707576591 0.00155192813358583 0.0015502066119005
2.3466796875 0.00154967102072231 0.00155139020523746 0.00154967056254559
2.349609375 0.00154913081130311 0.00155084804330859 0.00154913035877283
2.3525390625 0.0015485864711543 0.00155030167272689 0.00154858602422827
2.35546875 0.00154803802395874 0.00154975111844066 0.00154803758259479
2.3583984375 0.00154748549343194 0.00154919640541487 0.00154748505758797
2.361328125 0.00154692890331809 0.00154863755862729 0.00154692847295203
2.3642578125 0.00154636827738611 0.00154807460306482 0.00154636785245597
2.3671875 0.00154580363942589 0.00154750756371984 0.00154580321988974
2.3701171875 0.00154523501324454 0.00154693646558668 0.00154523459906053
2.373046875 0.00154466242266288 0.00154636133365826 0.00154466201378924
2.3759765625 0.00154408589151187 0.00154578219292277 0.00154408548790694
2.37890625 0.00154350544362933 0.00154519906836047 0.00154350504525153
2.3818359375 0.00154292110285655 0.00154461198494056 0.0015429207096644
2.384765625 0.00154233289303519 0.00154402096761819 0.00154233250498733
2.3876953125 0.00154174083800414 0.00154342604133153 0.00154174045505931
2.390625 0.0015411449615965 0.00154282723099891 0.00154114458371357
2.3935546875 0.0015405452876367 0.0015422245615161 0.00154054491477466
2.396484375 0.00153994183993764 0.00154161805775361 0.0015399414720556
2.3994140625 0.00153933464229794 0.00154100774455415 0.00153933427935516
2.40234375 0.00153872371849927 0.00154039364673005 0.00153872336045514
2.4052734375 0.00153810909230375 0.00153977578906088 0.0015381087391178
2.408203125 0.00153749078745145 0.00153915419629109 0.00153749043908336
2.4111328125 0.00153686882765793 0.00153852889312769 0.00153686848406753
2.4140625 0.00153624323661186 0.00153789990423806 0.00153624289775914
2.4169921875 0.00153561403797276 0.0015372672542478 0.00153561370381785
2.419921875 0.00153498125536872 0.00153663096773865 0.00153498092587192
2.4228515625 0.00153434491239426 0.00153599106924644 0.00153434458751603
2.42578125 0.00153370503260821 0.00153534758325921 0.00153370471230919
2.4287109375 0.00153306163953169 0.00153470053421524 0.00153306132377268
2.431640625 0.00153241475664614 0.00153404994650128 0.00153241444538812
2.4345703125 0.00153176440739137 0.00153339584445072 0.00153176410059549
2.4375 0.00153111061516373 0.00153273825234193 0.00153111031279132
2.4404296875 0.00153045340331429 0.00153207719439656 0.00153045310532686
2.443359375 0.00152979279514713 0.00153141269477793 0.00152979250150637
2.4462890625 0.00152912881391759 0.00153074477758952 0.00152912852458538
2.44921875 0.00152846148283067 0.00153007346687342 0.00152846119776907
2.4521484375 0.00152779082503943 0.00152939878660889 0.00152779054421071
2.455078125 0.00152711686364347 0.00152872076071095 0.00152711658701007
2.4580078125 0.00152643962168741 0.00152803941302904 0.00152643934921195
2.4609375 0.00152575912215944 0.00152735476734566 0.00152575885380478
2.4638671875 0.00152507538798999 0.00152666684737515 0.00152507512371915
2.466796875 0.00152438844205029 0.00152597567676245 0.0015243881818265
2.4697265625 0.00152369830715112 0.00152528127908191 0.00152369805093781
2.47265625 0.00152300500604155 0.00152458367783619 0.00152300475380233
2.4755859375 0.00152230856140766 0.0015238828964551 0.00152230831310637
2.478515625 0.00152160899587142 0.00152317895829453 0.0015216087514721
2.4814453125 0.00152090633198952 0.00152247188663546 0.00152090609145639
2.484375 0.00152020059225225 0.00152176170468297 0.00152020035554975
2.4873046875 0.00151949179908247 0.00152104843556531 0.00151949156617524
2.490234375 0.00151877997483455 0.00152033210233298 0.00151877974568745
2.4931640625 0.00151806514179339 0.00151961272795786 0.00151806491637148
2.49609375 0.00151734732217345 0.00151889033533232 0.00151734710044199
2.4990234375 0.00151662653811786 0.00151816494726838 0.00151662632004232
2.501953125 0.00151590281169746 0.00151743658649695 0.00151590259724353
2.5048828125 0.00151517616491001 0.00151670527566707 0.00151517595404358
2.5078125 0.00151444661967932 0.0015159710373453 0.00151444641236649
2.5107421875 0.00151371419785448 0.001515233894015 0.00151371399406156
2.513671875 0.00151297892120906 0.0015144938680756 0.00151297872090258
2.5166015625 0.0015122408114404 0.00151375098184199 0.0015122406145871
2.51953125 0.0015114998901689 0.00151300525754382 0.00151149969673571
2.5224609375 0.00151075617893731 0.00151225671732497 0.00151075598889139
2.525390625 0.00151000969921012 0.00151150538324308 0.00151000951251883
2.5283203125 0.00150926047237287 0.00151075127726898 0.0015092602890038
2.53125 0.00150850851973163 0.00150999442128616 0.00150850833965257
2.5341796875 0.00150775386251235 0.00150923483709017 0.00150775368569129
2.537109375 0.00150699652186034 0.00150847254638828 0.00150699634826549
2.5400390625 0.00150623651883974 0.00150770757079923 0.00150623634843953
2.54296875 0.00150547387443301 0.00150693993185298 0.00150547370719607
2.5458984375 0.00150470860954044 0.00150616965099031 0.00150470844543563
2.548828125 0.00150394074497973 0.0015053967495619 0.00150394058397609
2.5517578125 0.00150317030148549 0.0015046212488273 0.00150317014355229
2.5546875 0.00150239729970886 0.00150384316995447 0.00150239714481557
2.5576171875 0.00150162176021712 0.00150306253402023 0.00150162160833343
2.560546875 0.00150084370349328 0.00150227936201156 0.00150084355458909
2.5634765625 0.00150006314993575 0.00150149367482654 0.00150006300398116
2.56640625 0.00149928011985801 0.00150070549327356 0.00149927997682333
2.5693359375 0.00149849463348825 0.00149991483806838 0.00149849449334401
2.572265625 0.00149770671096911 0.00149912172983047 0.00149770657368603
2.5751953125 0.00149691637235737 0.00149832618908149 0.0014969162379064
2.578125 0.00149612363762371 0.00149752823624824 0.00149612350597598
2.5810546875 0.00149532852665243 0.00149672789166898 0.00149532839777929
2.583984375 0.00149453105924122 0.00149592517559906 0.00149453093311423
2.5869140625 0.00149373125510099 0.00149512010821008 0.0014937311316919
2.58984375 0.00149292913385559 0.0014943127095809 0.00149292901313637
2.5927734375 0.0014921247150417 0.00149350299968484 0.00149212459698452
2.595703125 0.0014913180181086 0.00149269099838273 0.00149131790268583
2.5986328125 0.00149050906241806 0.00149187672542969 0.00149050894960228
2.6015625 0.00148969786724416 0.00149106020049442 0.00148969775700813
2.6044921875 0.00148888445177318 0.00149024144317898 0.00148888434408988
2.607421875 0.00148806883510347 0.00148942047302274 0.00148806872994608
2.6103515625 0.00148725103624537 0.00148859730948278 0.00148725093358727
2.61328125 0.00148643107412111 0.00148777197189981 0.00148643097393587
2.6162109375 0.00148560896756471 0.00148694447947322 0.0014856088698261
2.619140625 0.00148478473532195 0.00148611485126696 0.00148478464000395
2.6220703125 0.0014839583960503 0.00148528310624863 0.00148395830312706
2.625 0.00148312996831886 0.00148444926333878 0.00148312987776475
2.6279296875 0.00148229947060836 0.00148361334143495 0.00148229938239795
2.630859375 0.00148146692131113 0.0014827753593884 0.00148146683541915
2.6337890625 0.00148063233873108 0.00148193533594341 0.00148063225513248
2.63671875 0.00147979574108369 0.0014810932896783 0.00147979565975362
2.6396484375 0.00147895714649608 0.00148024923899007 0.00147895706740985
2.642578125 0.00147811657300693 0.00147940320213697 0.00147811649614007
2.6455078125 0.00147727403856661 0.0014785551973136 0.00147727396389483
2.6484375 0.00147642956103718 0.0014777052427098 0.00147642948853636
2.6513671875 0.00147558315819239 0.00147685335651579 0.00147558308783864
2.654296875 0.00147473484771784 0.0014759995568722 0.00147473477948741
2.6572265625 0.00147388464721094 0.00147514386179836 0.0014738845810803
2.66015625 0.00147303257418107 0.00147428628914087 0.00147303251012685
2.6630859375 0.00147217864604958 0.00147342685656553 0.00147217858404862
2.666015625 0.00147132288014997 0.00147256558158776 0.00147132282017927
2.6689453125 0.00147046529372791 0.00147170248162213 0.00147046523576467
2.671875 0.00146960590394139 0.00147083757403475 0.00146960584796297
2.6748046875 0.00146874472786082 0.00146997087618838 0.00146874467384478
2.677734375 0.00146788178246913 0.00146910240546589 0.00146788173039322
2.6806640625 0.00146701708466195 0.00146823217924826 0.00146701703450406
2.68359375 0.00146615065124768 0.00146736021483025 0.00146615060298591
2.6865234375 0.00146528249894766 0.00146648652929567 0.00146528245256027
2.689453125 0.00146441264439632 0.00146561113942428 0.00146441259986175
2.6923828125 0.00146354110414134 0.00146473406171565 0.0014635410614382
2.6953125 0.00146266789464375 0.00146385531255604 0.00146266785375085
2.6982421875 0.00146179303227819 0.00146297490844507 0.00146179299317447
2.701171875 0.001460916533333 0.00146209286612165 0.0014609164959976
2.7041015625 0.00146003841401041 0.00146120920246757 0.00146003837842263
2.70703125 0.00145915869042676 0.0014603239342235 0.00145915865656608
2.7099609375 0.00145827737861264 0.00145943707771872 0.00145827734645869
2.712890625 0.0014573944945131 0.00145854864884193 0.00145739446404569
2.7158203125 0.00145651005398784 0.00145765866330627 0.00145651002518696
2.71875 0.00145562407281143 0.0014567671369988 0.00145562404565721
2.7216796875 0.00145473656667348 0.00145587408608306 0.00145473654114622
2.724609375 0.00145384755117887 0.0014549795266992 0.00145384752725905
2.7275390625 0.00145295704184797 0.00145408347448949 0.00145295701951621
2.73046875 0.00145206505411683 0.00145318594444312 0.00145206503335392
2.7333984375 0.00145117160333744 0.00145228695139318 0.00145117158412434
2.736328125 0.00145027670477791 0.0014513865109239 0.00145027668709573
2.7392578125 0.00144938037362274 0.00145048463989004 0.00144938035745276
2.7421875 0.00144848262497305 0.00144958135578342 0.00144848261029669
2.7451171875 0.00144758347384677 0.00144867667500277 0.00144758346064561
2.748046875 0.00144668293517893 0.00144777061119364 0.00144668292343472
2.7509765625 0.0014457810238219 0.00144686317526824 0.00144578101351653
2.75390625 0.00144487775454559 0.00144595437782023 0.00144487774566111
2.7568359375 0.00144397314203777 0.00144504423275726 0.00144397313455638
2.759765625 0.00144306720090425 0.00144413275944837 0.0014430671948083
2.7626953125 0.00144215994566919 0.00144321998100807 0.00144215994094118
2.765625 0.00144125139077533 0.00144230591883412 0.00144125138739793
2.7685546875 0.00144034155058428 0.00144139058670142 0.00144034154854027
2.771484375 0.00143943043937674 0.00144047398908328 0.00143943043864907
2.7744140625 0.00143851807135278 0.00143955612626654 0.00143851807192455
2.77734375 0.00143760446063215 0.00143863700406134 0.0014376044624866
2.7802734375 0.0014366896212545 0.00143771664168402 0.00143668962437501
2.783203125 0.00143577356717966 0.00143679507124734 0.00143577357154977
2.7861328125 0.00143485631228796 0.00143587232729636 0.00143485631789133
2.7890625 0.00143393787038045 0.00143494843216194 0.00143393787720089
2.7919921875 0.00143301825517919 0.00143402338730147 0.00143301826320066
2.794921875 0.00143209748032758 0.00143309717827798 0.00143209748953417
2.7978515625 0.00143117555939058 0.00143216979225842 0.00143117556976653
2.80078125 0.00143025250585505 0.00143124123742166 0.00143025251738471
2.8037109375 0.00142932833312996 0.00143031155043898 0.00142932834579786
2.806640625 0.00142840305454679 0.00142938078466355 0.00142840306833755
2.8095703125 0.00142747668335971 0.00142844898456613 0.00142747669825812
2.8125 0.00142654923274594 0.00142751616268996 0.0014265492487369
2.8154296875 0.001425620715806 0.00142658229580556 0.00142562073287456
2.818359375 0.00142469114556405 0.00142564734546542 0.00142469116369539
2.8212890625 0.00142376053496815 0.00142471129161795 0.00142376055414758
2.82421875 0.00142282889689057 0.00142377415745368 0.00142282891710351
2.8271484375 0.00142189624412805 0.00142283600728858 0.00142189626536008
2.830078125 0.00142096258940219 0.00142189691607469 0.00142096261163899
2.8330078125 0.00142002794535964 0.00142095692863267 0.00142002796858705
2.8359375 0.00141909232457248 0.00142001603545265 0.00141909234877644
2.8388671875 0.00141815573953849 0.00141907418288347 0.00141815576470507
2.841796875 0.00141721820268145 0.00141813131361653 0.00141721822879686
2.8447265625 0.00141627972635145 0.00141718741259992 0.001416279753402
2.84765625 0.0014153403228252 0.00141624252803512 0.00141534035079734
2.8505859375 0.00141440000430632 0.00141529675175066 0.00141440003318662
2.853515625 0.00141345878292565 0.00141435016953639 0.0014134588127008
2.8564453125 0.00141251667074158 0.00141340281281128 0.00141251670139838
2.859375 0.00141157367974031 0.00141245464374256 0.00141157371126569
2.8623046875 0.00141062982183619 0.00141150558510258 0.0014106298542172
2.865234375 0.00140968510887202 0.00141055557690513 0.00140968514209583
2.8681640625 0.00140873955261938 0.00140960462349952 0.00140873958667325
2.87109375 0.00140779316477888 0.00140865279990739 0.00140779319965022
2.8740234375 0.00140684595698051 0.00140770021214339 0.00140684599265684
2.876953125 0.00140589794078398 0.00140674693651701 0.00140589797725291
2.8798828125 0.00140494912767894 0.00140579297742719 0.00140494916492821
2.8828125 0.00140399952908538 0.00140483827167377 0.00140399956710285
2.8857421875 0.00140304915635389 0.00140388273686624 0.00140304919512751
2.888671875 0.00140209802076596 0.00140292633234657 0.00140209806028381
2.8916015625 0.00140114613353435 0.00140196909277167 0.0014011461737846
2.89453125 0.00140019350580332 0.00140101111252467 0.00140019354677428
2.8974609375 0.001399240148649 0.00140005249129894 0.00139924019032906
2.900390625 0.00139828607307968 0.00139909327646999 0.00139828611545736
2.9033203125 0.00139733129003613 0.00139813343990603 0.00139733133310002
2.90625 0.00139637581039186 0.00139717290419148 0.0013963758541307
2.9091796875 0.0013954196449535 0.00139621160059589 0.00139541968935611
2.912109375 0.00139446280446108 0.00139524952041409 0.00139446284951638
2.9150390625 0.00139350529958832 0.00139428672647918 0.00139350534528534
2.91796875 0.00139254714094297 0.00139332331853227 0.00139254718727085
2.9208984375 0.00139158833906708 0.00139235937595023 0.00139158838601506
2.923828125 0.00139062890443738 0.00139139491480776 0.00139062895199479
2.9267578125 0.00138966884746549 0.0013904298859822 0.00138966889562177
2.9296875 0.00138870817849831 0.00138946421433092 0.001388708227243
2.9326171875 0.00138774690781829 0.0013884978527938 0.00138774695714102
2.935546875 0.00138678504564375 0.00138753081645144 0.00138678509553426
2.9384765625 0.00138582260212918 0.00138656317598162 0.00138582265257729
2.94140625 0.00138485958736554 0.0013855950173008 0.00138485963836117
2.9443359375 0.00138389601138057 0.0013846263951303 0.00138389606291376
2.947265625 0.00138293188413913 0.00138365730948381 0.00138293193619998
2.9501953125 0.00138196721554344 0.0013826877172268 0.00138196726812217
2.953125 0.00138100201543344 0.00138171756838703 0.00138100206852036
2.9560546875 0.00138003629358707 0.00138074684255126 0.00138003634717257
2.958984375 0.00137907005972058 0.00137977556246602 0.00137907011379514
2.9619140625 0.00137810332348883 0.00137880377844 0.00137810337804303
2.96484375 0.00137713609448558 0.00137783153726032 0.0013771361495101
2.9677734375 0.00137616838224382 0.00137685885874114 0.00137616843772942
2.970703125 0.00137520019623606 0.00137588573521718 0.00137520025217358
2.9736328125 0.00137423154587463 0.00137491215130197 0.001374231602255
2.9765625 0.00137326244051195 0.00137393810709149 0.00137326249732621
2.9794921875 0.00137229288944088 0.00137296362693743 0.00137229294668014
2.982421875 0.001371322901895 0.00137198874699409 0.00137132295955045
2.9853515625 0.0013703524870489 0.00137101349011697 0.00137035254511182
2.98828125 0.00136938165401847 0.0013700378469273 0.00136938171248023
2.9912109375 0.00136841041186121 0.00136906177968507 0.00136841047071327
2.994140625 0.00136743876957654 0.0013680852504789 0.00136743882881042
2.9970703125 0.00136646673610606 0.00136710825666226 0.00136646679571339
3 0.00136549432033387 0.00136613084873413 0.00136549438030635


==> Results/EnergyBurgers_Ros_r8_m8.txt <==
t Energy_EulerExpmv Energy_RK2Expmv Energy_RK3Expmv
0 0.00158314349441153 0.00158314349441153 0.00158314349441153
0.01171875 0.00158295027798837 0.00158296835821035 0.00158295027660377
0.0234375 0.00158275711102834 0.00158279325741631 0.00158275710810525
0.03515625 0.00158256398556664 0.00158261818468545 0.00158256398095133
0.046875 0.00158237089365121 0.00158244313268425 0.00158237088719009
0.05859375 0.0015821778273404 0.00158226809408741 0.00158217781888
0.0703125 0.00158198477870064 0.00158209306157569 0.00158198476808752
0.08203125 0.00158179173980411 0.00158191802783372 0.00158179172688487
0.09375 0.00158159870272642 0.00158174298554784 0.00158159868734763
0.10546875 0.00158140565954429 0.00158156792740396 0.00158140564155247
0.1171875 0.00158121260233324 0.00158139284608536 0.00158121258157481
0.12890625 0.00158101952316526 0.00158121773427055 0.0015810194994865
0.140625 0.00158082641410653 0.0015810425846311 0.00158082638735355
0.15234375 0.00158063326721504 0.00158086738982946 0.00158063323723373
0.1640625 0.00158044007453832 0.00158069214251681 0.00158044004117433
0.17578125 0.00158024682811107 0.00158051683533087 0.00158024679120974
0.1875 0.00158005351995284 0.00158034146089367 0.00158005347935918
0.19921875 0.00157986014206566 0.00158016601180941 0.00157986009762431
0.2109375 0.00157966668643166 0.00157999048066221 0.00157966663798685
0.22265625 0.00157947314501072 0.00157981486001388 0.00157947309240622
0.234375 0.00157927950973806 0.00157963914240168 0.00157927945281715
0.24609375 0.00157908577252181 0.00157946332033607 0.00157908571112723
0.2578125 0.00157889192524057 0.00157928738629839 0.00157889185921449
0.26953125 0.00157869795974096 0.00157911133273859 0.00157869788892492
0.28125 0.00157850386783513 0.00157893515207291 0.00157850379207003
0.29296875 0.00157830964129825 0.00157875883668146 0.00157830956042428
0.3046875 0.00157811527186597 0.00157858237890591 0.00157811518572256
0.31640625 0.00157792075123181 0.00157840577104704 0.00157792065965761
0.328125 0.00157772607104461 0.00157822900536231 0.00157772597387744
0.33984375 0.00157753122290584 0.00157805207406335 0.00157753111998265
0.3515625 0.00157733619836696 0.00157787496931351 0.00157733608952377
0.36328125 0.00157714098892666 0.00157769768322523 0.00157714087399851
0.375 0.00157694558602812 0.0015775202078575 0.00157694546484905
0.38671875 0.00157674998105618 0.0015773425352132 0.00157674985345916
0.3984375 0.00157655416533451 0.00157716465723642 0.0015765540311514
0.41015625 0.00157635813012268 0.00157698656580974 0.0015763579891842
0.421875 0.00157616186661321 0.00157680825275143 0.00157616171874885
0.43359375 0.00157596536592854 0.00157662970981263 0.00157596521096654
0.4453125 0.00157576861911798 0.00157645092867446 0.00157576845688526
0.45703125 0.00157557161715452 0.00157627190094505 0.00157557144747666
0.46875 0.00157537435093169 0.00157609261815656 0.00157537417363283
0.48046875 0.00157517681126024 0.00157591307176208 0.00157517662616306
0.4921875 0.00157497898886481 0.00157573325313249 0.00157497879579047
0.50390625 0.00157478087438051 0.00157555315355324 0.00157478067314858
0.515625 0.00157458245834942 0.00157537276422107 0.00157458224877783
0.52734375 0.00157438373121701 0.00157519207624065 0.001574383513122
0.5390625 0.00157418468332847 0.0015750110806211 0.00157418445652452
0.55078125 0.00157398530492494 0.00157482976827246 0.0015739850692247
0.5625 0.0015737855861397 0.00157464813000209 0.00157378534135393
0.57421875 0.00157358551699414 0.00157446615651091 0.00157358526293167
0.5859375 0.00157338508739376 0.00157428383838962 0.0015733848238614
0.59765625 0.001573184287124 0.00157410116611475 0.00157318401392646
0.609375 0.00157298310584594 0.00157391813004465 0.00157298282278578
0.62109375 0.00157278153309189 0.00157373472041533 0.00157278123996946
0.6328125 0.00157257955826091 0.0015735509273362 0.00157257925487426
0.64453125 0.00157237717061412 0.00157336674078574 0.00157237685675891
0.65625 0.00157217435926992 0.0015731821506069 0.00157217403473937
0.66796875 0.00157197111319907 0.00157299714650254 0.00157197077778386
0.6796875 0.00157176742121957 0.0015728117180306 0.00157176707470777
0.69140625 0.00157156327199147 0.00157262585459918 0.00157156291416848
0.703125 0.00157135865401147 0.00157243954546146 0.00157135828465986
0.71484375 0.00157115355560729 0.00157225277971045 0.00157115317450679
0.7265625 0.00157094796493201 0.00157206554627359 0.00157094757185938
0.73828125 0.00157074186995807 0.00157187783390712 0.00157074146468699
0.75 0.00157053525847115 0.00157168963119038 0.00157053484077217
0.76171875 0.00157032811806387 0.00157150092651979 0.00157032768770428
0.7734375 0.00157012043612923 0.00157131170810269 0.00157011999287294
0.78515625 0.0015699121998538 0.00157112196395101 0.00156991174346128
0.796875 0.0015697033962108 0.00157093168187463 0.00156970292643892
0.80859375 0.00156949401195275 0.00157074084947454 0.0015694935285547
0.8203125 0.00156928403360405 0.00157054945413585 0.0015692835363292
0.83203125 0.00156907344745315 0.00157035748302039 0.00156907293604695
0.84375 0.00156886223954452 0.00157016492305916 0.00156886171374835
0.85546875 0.00156865039567027 0.00156997176094446 0.00156864985522135
0.8671875 0.00156843790136154 0.00156977798312176 0.00156843734599274
0.87890625 0.00156822474187943 0.00156958357578119 0.00156822417131917
0.890625 0.00156801090220573 0.0015693885248488 0.00156801031617783
0.90234375 0.00156779636703322 0.00156919281597743 0.00156779576525673
0.9140625 0.00156758112075557 0.00156899643453722 0.00156758050294465
0.92578125 0.00156736514745692 0.00156879936560581 0.00156736451332066
0.9375 0.00156714843090097 0.00156860159395807 0.00156714778014321
0.94921875 0.00156693095451969 0.00156840310405547 0.00156693028683887
0.9609375 0.00156671270140152 0.00156820388003503 0.00156671201649049
0.97265625 0.00156649365427913 0.00156800390569777 0.00156649295182496
0.984375 0.00156627379551664 0.0015678031644967 0.00156627307520044
0.99609375 0.00156605310709632 0.00156760163952436 0.00156605236859304
1.0078125 0.00156583157060474 0.00156739931349974 0.00156583081358293
1.01953125 0.00156560916721827 0.00156719616875476 0.00156560839133992
1.03125 0.00156538587768805 0.00156699218722002 0.00156538508260829
1.04296875 0.00156516168232417 0.00156678735041009 0.0015651608676911
1.0546875 0.00156493656097928 0.00156658163940801 0.0015649357264337
1.06640625 0.00156471049303139 0.00156637503484921 0.00156470963820654
1.078125 0.00156448345736591 0.00156616751690462 0.00156448258188721
1.08984375 0.00156425543235687 0.0015659590652631 0.00156425453584163
1.1015625 0.00156402639584727 0.00156574965911298 0.00156402547790444
1.11328125 0.00156379632512854 0.00156553927712279 0.00156379538535835
1.125 0.00156356519691896 0.00156532789742108 0.00156356423491265
1.13671875 0.00156333298734114 0.00156511549757529 0.00156333200268061
1.1484375 0.00156309967189834 0.00156490205456959 0.00156309866415582
1.16015625 0.00156286522544967 0.00156468754478165 0.00156286419418736
1.171875 0.00156262962218407 0.00156447194395828 0.00156262856695374
1.18359375 0.001562392835593 0.00156425522718987 0.00156239175593562
1.1953125 0.00156215483844166 0.00156403736888354 0.00156215373388698
1.20703125 0.00156191560273891 0.00156381834273493 0.00156191447280505
1.21875 0.00156167509970551 0.0015635981216986 0.00156167394389845
1.23046875 0.00156143329974071 0.00156337667795676 0.00156143211755387
1.2421875 0.00156119017238715 0.00156315398288656 0.00156118896330089
1.25390625 0.00156094568629383 0.0015629300070255 0.00156094444977489
1.265625 0.00156069980917707 0.00156270472003503 0.00156069854467806
1.27734375 0.00156045250777941 0.00156247809066222 0.0015604512147382
1.2890625 0.00156020374782612 0.00156225008669931 0.00156020242566527
1.30078125 0.00155995349397941 0.00156202067494097 0.0015599521421055
1.3125 0.00155970170978995 0.00156178982113928 0.00155970032759293
1.32421875 0.00155944835764562 0.00156155748995604 0.00155944694449811
1.3359375 0.00155919339871736 0.00156132364491242 0.00155919195397386
1.34765625 0.00155893679290173 0.00156108824833566 0.00155893531589789
1.359375 0.00155867849876012 0.00156085126130265 0.00155867698881187
1.37109375 0.0015584184734543 0.00156061264358014 0.001558416929857
1.3828125 0.00155815667267797 0.00156037235356141 0.00155815509470546
1.39453125 0.00155789305058411 0.00156013034819893 0.00155789143748777
1.40625 0.00155762755970781 0.00155988658293308 0.00155762591071549
1.41796875 0.00155736015088409 0.00155964101161619 0.00155735846519902
1.4296875 0.00155709077316051 0.00155939358643193 0.00155708904996015
1.44140625 0.00155681937370399 0.00155914425780945 0.00155681761213877
1.453125 0.00155654589770144 0.00155889297433193 0.00155654409689351
1.46484375 0.00155627028825376 0.00155863968263911 0.00155626844729552
1.4765625 0.00155599248626244 0.00155838432732329 0.00155599060421511
1.48828125 0.00155571243030834 0.00155812685081828 0.00155571050620037
1.5 0.00155543005652189 0.00155786719328068 0.00155542808934728
1.51171875 0.00155514529844384 0.00155760529246287 0.00155514328716032
1.5234375 0.00155485808687585 0.00155734108357699 0.00155485603040301
1.53515625 0.00155456834971988 0.00155707449914909 0.00155456624693705
1.546875 0.00155427601180526 0.00155680546886256 0.00155427386154933
1.55859375 0.00155398099470232 0.00155653391938998 0.00155397879576536
1.5703125 0.00155368321652112 0.0015562597742121 0.00155368096764782
1.58203125 0.00155338259169372 0.00155598295342291 0.00155338029157861
1.59375 0.00155307903073824 0.00155570337351935 0.0015530766780227
1.60546875 0.00155277244000264 0.0015554209471741 0.00155277003327162
1.6171875 0.0015524627213857 0.00155513558298982 0.00155246025916419
1.62890625 0.00155214977203274 0.00155484718523276 0.00155214725278183
1.640625 0.00155183348400247 0.00155455565354351 0.00155183090611511
1.65234375 0.00155151374390147 0.00155426088262248 0.00155151110569769
1.6640625 0.00155119043248164 0.00155396276188685 0.00155118773220329
1.67578125 0.00155086342419534 0.00155366117509595 0.0015508606600002
1.6875 0.00155053258670175 0.00155335599994077 0.00155052975665694
1.69921875 0.00155019778031692 0.00155304710759314 0.00155019488239135
1.7109375 0.00154985885739802 0.00155273436220902 0.00154985588945391
1.72265625 0.00154951566165073 0.00155241762037949 0.00154951262143383
1.734375 0.00154916802734614 0.00155209673052152 0.0015491649124745
1.74609375 0.00154881577843054 0.00155177153219945 0.00154881258638146
1.7578125 0.00154845872750809 0.00155144185536577 0.001548455455603
1.76953125 0.00154809667467203 0.00155110751950777 0.00154809332005889
1.78125 0.00154772940615516 0.00155076833268336 0.0015477259657878
1.79296875 0.00154735669276423 0.00155042409042593 0.00154735316337837
1.8046875 0.00154697828805655 0.00155007457449353 0.00154697466614179
1.81640625 0.00154659392620942 0.00154971955143202 0.00154659020797686
1.828125 0.00154620331952523 0.00154935877091524 0.00154619950087019
1.83984375 0.00154580615550709 0.00154899196381709 0.00154580223196676
1.8515625 0.00154540209343248 0.00154861883996091 0.00154539806013848
1.86328125 0.00154499076034656 0.00154823908548044 0.00154498661197281
1.875 0.00154457174639389 0.00154785235971454 0.00154456747710087
1.88671875 0.00154414459940912 0.00154745829154426 0.00154414020278626
1.8984375 0.0015437088186954 0.00154705647506779 0.00154370428770467
1.91015625 0.00154326384793727 0.00154664646449612 0.00154325917486178
1.921875 0.00154280906722315 0.00154622776814341 0.00154280424362658
1.93359375 0.00154234378419611 0.00154579984138209 0.00154233880089978
1.9453125 0.00154186722440941 0.00154536207843888 0.00154186207149545
1.95703125 0.0015413785210375 0.00154491380292693 0.00154137318788773
1.96875 0.00154087670418237 0.00154445425704745 0.00154087117956288
1.98046875 0.00154036069011463 0.00154398258945561 0.00154035496231609
1.9921875 0.00153982927089438 0.0015434978418756 0.0015398233279365
2.00390625 0.001539281104918 0.00154299893467005 0.00153927493482415
2.015625 0.00153871470902344 0.00154248465172144 0.00153870830016724
2.02734375 0.00153812845284522 0.00154195362516075 0.00153812179436565
2.0390625 0.00153752055612805 0.00154140432067351 0.00153751363840317
2.05078125 0.00153688908967375 0.00154083502430727 0.00153688190483641
2.0625 0.00153623198050231 0.00154024383187499 0.00153622452297439
2.07421875 0.00153554702165251 0.00153962864216815 0.00153553928866902
2.0859375 0.00153483188683599 0.00153898715523114 0.00153482387892646
2.09765625 0.00153408414990305 0.00153831687687787 0.00153407587129699
2.109375 0.00153330130879877 0.00153761513043359 0.00153329276772395
2.12109375 0.00153248081340813 0.00153687907635371 0.00153247202225592
2.1328125 0.00153162009643491 0.00153610573991934 0.00153161107177469
2.14453125 0.00153071660625596 0.00153529204666913 0.00153070736869095
2.15625 0.00152976784056004 0.001534434864647 0.00152975841442772
2.16796875 0.00152877137953053 0.00153353105198913 0.00152876179246161
2.1796875 0.00152772491736802 0.00153257750790536 0.00152771519972721
2.19140625 0.00152662629106491 0.00153157122478828 0.00152661647530394
2.203125 0.0015254735055271 0.00153050933904978 0.0015254636254845
2.21484375 0.0015242647543665 0.00152938917835556 0.00152425484454986
2.2265625 0.00152299843594139 0.00152820830319433 0.00152298853082601
2.23828125 0.00152167316447614 0.00152696454114465 0.00152166329784981
2.25 0.00152028777632862 0.00152565601273638 0.00152027798070648
2.26171875 0.00151884133167698 0.00152428114838252 0.00151883163780355
2.2734375 0.00151733311205815 0.00152283869642083 0.00151732354850655
2.28515625 0.00151576261430322 0.00152132772280018 0.00151575320717515
2.296875 0.00151412954148072 0.00151974760333797 0.00151412031420499
2.30859375 0.00151243379148212 0.00151809800974312 0.00151242476470488
2.3203125 0.00151067544387037 0.00151637889074146 0.00151066663542722
2.33203125 0.0015088547455717 0.00151459044966841 0.00150884617052941
2.34375 0.00150697209592974 0.00151273311982827 0.00150696376668477
2.35546875 0.00150502803156882 0.00151080753878512 0.00150501995798974
2.3671875 0.00150302321143591 0.00150881452257358 0.00150301540103734
2.37890625 0.00150095840231357 0.00150675504062143 0.00150095086045082
2.390625 0.00149883446502388 0.00150463019197931 0.00149882719509865
2.40234375 0.00149665234147839 0.00150244118326981 0.00149664534514768
2.4140625 0.00149441304267222 0.00150018930860758 0.0014944063200541
2.42578125 0.00149211763767361 0.00149787593160839 0.00149211118754514
2.4375 0.00148976724362222 0.00149550246949996 0.00148976106360597
2.44921875 0.00148736301671988 0.00149307037926839 0.00148735710345691
2.4609375 0.00148490614417594 0.0014905811457197 0.00148490049348384
2.47265625 0.00148239783705416 0.00148803627130087 0.00148239244406965
2.484375 0.00147983932395836 0.00148543726750717 0.00147983418326457
2.49609375 0.00147723184548876 0.00148278564769589 0.00147722695122761
2.5078125 0.00147457664939906 0.00148008292113036 0.00147457199536968
2.51953125 0.00147187498638521 0.00147733058808704 0.00147187056612926
2.53125 0.001469128106439 0.00147453013587205 0.00146912391331423
2.54296875 0.00146633725570385 0.00147168303560827 0.0014663332829468
2.5546875 0.00146350367377432 0.00146879073967058 0.00146349991455359
2.56640625 0.00146062859138621 0.00146585467966224 0.00146062503884721
2.578125 0.00145771322844892 0.00146287626484044 0.00145770987575127
2.58984375 0.00145475879237688 0.00145985688091264 0.00145475563272539
2.6015625 0.00145176647668165 0.00145679788913778 0.00145176350335171
2.61328125 0.00144873745979075 0.00145370062567681 0.00144873466614903
2.625 0.00144567290406337 0.001450566401147 0.00144567028358438
2.63671875 0.00144257395497683 0.00144739650034178 0.00144257150125614
2.6484375 0.00143944174046129 0.00144419218208507 0.0014394394472257
2.66015625 0.00143627737036255 0.00144095467919466 0.00143627523147797
2.671875 0.00143308193601626 0.00143768519853376 0.00143307994549341
2.68359375 0.00142985650991842 0.0014343849211338 0.00142985466191686
2.6953125 0.00142660214547941 0.00143105500237482 0.00142660043431019
2.70703125 0.0014233198768506 0.0014276965722123 0.00142331829697766
2.71875 0.00142001071881375 0.00142431073544125 0.00142000926485444
2.73046875 0.00141667566672521 0.00142089857199049 0.00141667433344991
2.7421875 0.00141331569650739 0.00141746113724093 0.0014133144788386
2.75390625 0.00140993176468164 0.00141399946236306 0.00140993065769246
2.765625 0.00140652480843694 0.00141051455466977 0.00140652380734915
2.77734375 0.00140309574572977 0.00140700739798114 0.00140309484591159
2.7890625 0.00139964547541112 0.00140347895299845 0.00139964467237472
2.80078125 0.00139617487737701 0.00139993015768544 0.00139617416677573
2.8125 0.00139268481273945 0.00139636192765462 0.00139268419036498
2.82421875 0.00138917612401506 0.00139277515655732 0.0013891755857944
2.8359375 0.001385649635329 0.00138917071647611 0.00138564917732142
2.84765625 0.00138210615263202 0.00138554945831834 0.00138210577102589
2.859375 0.00137854646392879 0.00138191221221002 0.00137854615503844
2.87109375 0.00137497133951587 0.00137825978788912 0.00137497109977841
2.8828125 0.00137138153222776 0.00137459297509756 0.00137138135819986
2.89453125 0.00136777777768981 0.00137091254397134 0.00136777766604458
2.90625 0.00136416079457673 0.00136721924542823 0.00136416074210054
2.91796875 0.00136053128487573 0.00136351381155258 0.00136053128846515
2.9296875 0.00135688993415333 0.00135979695597676 0.001356889990812
2.94140625 0.00135323741182491 0.00135606937425901 0.00135323751866057
2.953125 0.00134957437142646 0.00135233174425724 0.00134957452564793
2.96484375 0.00134590145088755 0.00134858472649865 0.00134590164980185
2.9765625 0.00134221927280525 0.00134482896454474 0.0013422195138147
2.98828125 0.00133852844471819 0.00134106508535176 0.00133852872531763
3 0.0013348295593804 0.00133729369962618 0.00133482987715442


==> Results/ErrHochOster_Class_Ros_r6_m10.txt <==
tau Err_EulerExpmv Err_RK2Expmv Err_RK3Expmv
0.5 0.0128485669768352 0.000247560654336731 4.2480493100433e-05
0.25 0.00312327512847471 4.27308730549525e-05 4.0176831403449e-06
0.125 0.000654180136185706 5.62320260577565e-06 2.5439678771888e-07
0.0625 0.000137222165975365 6.5825094558436e-07 1.32884787618082e-08
0.03125 3.09116650223651e-05 7.72866398657257e-08 6.95031365793852e-10
0.015625 7.32359063423949e-06 9.33488242260694e-09 3.89719090332363e-11
0.0078125 1.77972190990028e-06 1.14621603874987e-09 2.2997992399354e-12
0.00390625 4.38501959937332e-07 1.41965439404146e-10 1.39610545346613e-13
0.001953125 1.08820599448167e-07 1.76630099435471e-11 8.57647286522933e-15
0.0009765625 2.71044543753707e-08 2.20284901431e-12 5.82867087928207e-16


==> Results/ErrHochOster_Ros_r6_m10.txt <==
tau Err_EulerExpmv Err_RK2Expmv Err_RK3Expmv
0.5 0.0128485669770477 0.000895536807580644 5.37271995182109e-05
0.25 0.00312327512863164 9.45955549961908e-05 5.59601935501419e-06
0.125 0.000654180136150206 8.58525483449224e-06 4.07270708185914e-07
0.0625 0.000137222165986162 8.15276030852186e-07 2.48295838889412e-08
0.03125 3.09116650164531e-05 8.72932946760496e-08 1.45411044316646e-09
0.015625 7.32359063249088e-06 1.00634095501206e-08 8.65876537137211e-11
0.0078125 1.77972191228726e-06 1.20447912754784e-09 5.2639836933821e-12
0.00390625 4.38501957911175e-07 1.47226453250937e-10 3.2415736761493e-13
0.001953125 1.08820599614701e-07 1.81951398392499e-11 1.99562588676372e-14
0.0009765625 2.71044543198595e-08 2.2614410344346e-12 1.19348975147204e-15


==> Results/Slope2.txt <==
tau Slope
0.25 0.01 
0.125 0.0025 
0.0625 6.2500e-04
0.03125 1.5625e-04

==> Results/Slope3.txt <==
tau Slope
0.125 4.0000e-05
0.0625 5.0000e-06
0.03125  6.2500e-07
0.015625 7.8125e-08

==> Results/Slope4.txt <==
tau Slope
0.0625 1.25e-07
0.03125 7.8125e-09
0.015625 4.8828e-10
0.0078125 3.0518e-11

==> Results/TimesBurgers_Ros_r10_m10.txt <==
Nsteps Times_EulerExpmv Times_RK2Expmv Times_RK3Expmv
0 0 0 0
0 0 0 0
0 0 0 0
0 0 0 0
0 0 0 0
0 0 0 0
0 0 0 0
256 3.85568132 6.57606104 8.990895391
512 8.476757818 14.249265436 16.519988589
1024 14.164592662 26.695676056 35.495926251


==> Results/TimesBurgers_Ros_r10_m8.txt <==
Nsteps Times_EulerExpmv Times_RK2Expmv Times_RK3Expmv
0 0 0 0
0 0 0 0
0 0 0 0
0 0 0 0
0 0 0 0
0 0 0 0
0 0 0 0
256 3.85568132 6.57606104 8.990895391
0 0 0 0
0 0 0 0


==> Results/TimesBurgers_Ros_r10_m9.txt <==
Nsteps Times_EulerExpmv Times_RK2Expmv Times_RK3Expmv
0 0 0 0
0 0 0 0
0 0 0 0
0 0 0 0
0 0 0 0
0 0 0 0
0 0 0 0
256 3.85568132 6.57606104 8.990895391
512 8.476757818 14.249265436 16.519988589
0 0 0 0


==> Results/TimesHochOster_Class_Ros_r100_m10.txt <==
Nsteps Times_EulerExpmv Times_RK2Expmv Times_RK3Expmv
2 15.711927444 32.712821621 42.319537461
4 15.969087842 32.6151976 41.862122459
8 15.893938634 33.164174234 42.672591215
16 16.024785011 33.326406524 42.945637547
32 16.580199618 34.444090885 44.335585255
64 17.710992445 36.821049073 48.061624545
128 19.602650259 40.691248433 53.892267627
256 22.721528892 47.267046535 63.281664264
512 28.407584123 58.919597971 80.677556387
1024 38.882918737 80.628711836 111.54578418


==> Results/TimesHochOster_Class_Ros_r6_m10.txt <==
Nsteps Times_EulerExpmv Times_RK2Expmv Times_RK3Expmv
2 2.143007676 4.291061547 6.223321791
4 2.273681931 4.517900475 5.64305207
8 2.131166718 4.483459292 5.752263709
16 2.243247026 4.651138504 6.107759409
32 2.406854753 5.098014372 6.704274768
64 2.994834677 5.916915042 7.848140103
128 3.498899833 7.243491994 9.95587424
256 4.851859367 10.00172528 14.005958847
512 7.322422036 15.137687241 21.846309365
1024 11.853677389 23.989086071 34.954981653


==> Results/TimesHochOster_Class_Ros_r80_m10.txt <==
Nsteps Times_EulerExpmv Times_RK2Expmv Times_RK3Expmv
2 4.81859092 10.538175082 13.102141146
4 4.908946901 10.721993499 13.560885229
8 5.013079981 11.008137259 13.577266631
16 5.347765468 11.720749132 15.18911042
32 5.959498377 12.225368951 16.224289013
64 6.531596624 14.530575141 18.437092725
128 7.97386697 15.309491315 21.711729221
256 10.276650827 20.414139487 29.530278938
512 13.67158097 27.874735288 38.730849734
1024 21.169975879 44.121803891 63.218430083


==> Results/TimesHochOster_Ros_r100_m10.txt <==
Nsteps Times_EulerExpmv Times_RK2Expmv Times_RK3Expmv
2 15.774770128 32.728462994 33.88007708
4 15.691433299 32.695465669 33.836105159
8 15.884494145 33.13010846 34.513630615
16 16.010610036 33.387923799 34.212183399
32 15.88602392 35.984131641 35.978016565
64 17.820959928 36.991168466 38.49439835
128 19.633189897 40.791932224 42.708955511
256 22.932575839 47.523978252 49.759887247
512 28.827501694 59.164960327 62.91981304
1024 39.464685375 80.633711234 86.206978623


==> Results/TimesHochOster_Ros_r6_m10.txt <==
Nsteps Times_EulerExpmv Times_RK2Expmv Times_RK3Expmv
2 2.142208942 4.250789842 4.4086712
4 2.039007636 4.212022608 4.519111368
8 2.054750895 4.340108766 4.583024671
16 2.141955677 4.542492991 4.667985193
32 2.359645938 4.983587186 5.12614403
64 2.786455435 5.859166212 6.017134347
128 3.476882113 7.28041561 7.588687016
256 4.851752346 10.124514073 10.543561946
512 7.421492622 15.005486072 16.036276013
1024 11.316716921 22.609463074 24.682822641


==> Results/TimesHochOster_Ros_r80_m10.txt <==
Nsteps Times_EulerExpmv Times_RK2Expmv Times_RK3Expmv
2 5.467623878 11.103629883 11.586117142
4 5.539191357 10.679892198 11.435243833
8 5.193486823 10.390876115 11.82006007
16 5.208108895 11.302381501 11.842436437
32 5.650692416 11.974093707 12.939612562
64 6.268638446 13.531047744 14.093158527
128 8.026997935 16.342801562 17.540194568
256 9.785820264 20.260839951 21.699942947
512 13.825877072 29.062559321 30.698006734
1024 22.183697476 45.80174184 47.983300335

